3D GameDev Arena: Benchmarking Coding Agents That Plan, Build, and Playtest extreme Long-Horizon Browser Games

Coding agents now resolve repository issues and generate compact playable games, but whether they can build a large 3D game from scratch remains open. Such games tightly couple mechanics, scenes, assets, and interaction logic, and their quality rests on player enjoyment, which existing benchmarks rarely assess. Thus, we introduce 3D GameDev Arena, a first extreme long-horizon benchmark of 108 from-scratch game-development tasks across 14 genres. Given only a text specification and UI/UX reference images, a fully automated plan--implement--test--repair pipeline builds each task into a self-contained browser game. Runs average $\sim$1,000 LLM calls ; the longest uses 14,407 calls, 2.13B tokens, and 608 assets. Evaluation spans (1) objective code-level functional acceptance against the game specification, (2) agent-based QA and playtesting of 3D presentation and playability, and (3) blind pairwise Bradley-Terry human preference in a public arena. The preliminary findings indicate that long-horizon 3D game development remains far from solved, and code-level correctness alone does not dictate player preference. The public arena is hosted online.

==> analysis/case-evidence-map.json <==
[
  {
    "prompt_id": "SP3D-073",
    "configuration_id": "kimi-k3",
    "result_id": "46e1224c-5321-44dd-93e6-c1f6f2569bbd",
    "source": "analysis/sources/analysis-report.md",
    "line_start": 253,
    "line_end": 253,
    "original_text": "- **Kimi/SP3D-073：**正常操作取得关卡胜利、回营、装备奖励石后攻击值变化，并进入下一关战斗。这是本轮最完整的连续玩法正例之一，但烹饪与完整战役仍未证实；材料不足的脚本选择记未知。",
    "observations": [
      "stage victory",
      "return to camp",
      "equip reward stone",
      "attack value changes",
      "next-stage battle"
    ],
    "not_established": [
      "cooking",
      "full campaign"
    ],
    "scope_limit": "Selected continuous-play case; not complete-game certification.",
    "current_integration_status": "REUSED_ARCHIVED_REPORT_NOT_RERUN"
  },
  {
    "prompt_id": "SP3D-139",
    "configuration_id": "codex-gpt-6.1-sol",
    "result_id": "d2d14bff-6f00-4726-96eb-366bb25581ae",
    "source": "analysis/sources/analysis-report.md",
    "line_start": 252,
    "line_end": 252,
    "original_text": "- **Sol/SP3D-139：**保留首次加载等待不足的阻断；后续正常Space输入取得屋顶攀爬/落地进度。该证据没有包含完整刺杀撤离；控制器等待修正不是模型自我恢复能力分数。",
    "observations": [
      "normal Space input",
      "rooftop climb",
      "landing progress"
    ],
    "not_established": [
      "complete assassination",
      "escape"
    ],
    "scope_limit": "Loading-wait correction belongs to replay controller, not generating-agent recovery.",
    "current_integration_status": "REUSED_ARCHIVED_REPORT_NOT_RERUN"
  },
  {
    "prompt_id": "SP3D-233",
    "configuration_id": "codex-gpt-6-astra",
    "result_id": "f9824112-fc34-4278-a5d6-147c300f4982",
    "source": "analysis/sources/analysis-report.md",
    "line_start": 254,
    "line_end": 254,
    "original_text": "- **Astra/SP3D-233：**两次新环境及刷新复现首帧负delta相关RangeError，画面出现而时间和筏位移停滞。它是参考协议中的狭义可靠性反例；历史适用性不足，不强行计历史整游戏失败。",
    "observations": [
      "visible scene",
      "recurrent negative-delta-related RangeError",
      "time and raft movement stalled"
    ],
    "not_established": [
      "historical whole-game failure"
    ],
    "scope_limit": "Reference protocol only; no historical whole-game failure attribution.",
    "current_integration_status": "REUSED_ARCHIVED_REPORT_NOT_RERUN"
  },
  {
    "prompt_id": "SP3D-135",
    "configuration_id": "zcode-glm-5.3",
    "result_id": "81cdf940-aa6d-5b47-9043-d73a5a3c010d",
    "source": "analysis/sources/analysis-report.md",
    "line_start": 250,
    "line_end": 250,
    "original_text": "- **GLM/SP3D-135：**正常开始及可见资源启动可观察，开火/换武器不自动证明命中或完成四波。后续八波模式有用户授权，不能当作忘记四波原目标。",
    "observations": [
      "user-authorized eight-wave mode beyond original four-wave scope"
    ],
    "not_established": [
      "complete four-wave gameplay"
    ],
    "scope_limit": "An authorized update is not, by itself, goal drift.",
    "current_integration_status": "REUSED_ARCHIVED_REPORT_NOT_RERUN"
  }
]


==> analysis/case-figure.tikz <==
% Editable evidence schematic, not a screenshot or new gameplay experiment.
\begin{tikzpicture}[x=1cm,y=1cm,font=\sffamily\footnotesize,
  casenode/.style={draw=black!22,fill=white,rounded corners=2pt,align=center,
    text width=3.72cm,minimum height=.48cm,inner sep=3pt},
  caselink/.style={-{Latex[length=1.6mm]},draw=black!45,line width=.55pt}]
\definecolor{caseTeal}{HTML}{25867D}
\definecolor{casePurple}{HTML}{7964A8}
\definecolor{caseAmber}{HTML}{A86B2D}
\foreach \x/\c in {0/caseTeal,4.65/casePurple,9.30/caseAmber}{
  \filldraw[fill=\c!5,draw=\c!35,rounded corners=3pt] (\x,0.25) rectangle +(4.45,-5.75);
  \fill[\c,rounded corners=2pt] (\x,0.25) rectangle +(4.45,-.08);
}
\node[align=center,text width=4cm,font=\sffamily\small\bfseries] at (2.225,-.22) {Connected gameplay};
\node[align=center,text width=4cm,font=\sffamily\small\bfseries] at (6.875,-.22) {3D interaction};
\node[align=center,text width=4cm,font=\sffamily\small\bfseries] at (11.525,-.22) {Visible but stalled};
\node[align=center,text width=4.1cm,font=\sffamily\scriptsize] at (2.225,-.67) {Kimi / SP3D-073\\Pok\'emon Quest};
\node[align=center,text width=4.1cm,font=\sffamily\scriptsize] at (6.875,-.67) {Sol / SP3D-139\\Paris rooftops and courtyard};
\node[align=center,text width=4.1cm,font=\sffamily\scriptsize] at (11.525,-.67) {Astra / SP3D-233\\The Flame in the Flood};
\foreach \x in {2.225,6.875,11.525}{
  \node[font=\sffamily\scriptsize\bfseries,text=black!65] at (\x,-1.10) {REPORTED OBSERVATIONS};
}
\node[casenode] (a1) at (2.225,-1.55) {Stage victory};
\node[casenode] (a2) at (2.225,-2.12) {Return to camp};
\node[casenode] (a3) at (2.225,-2.69) {Equip reward stone};
\node[casenode] (a4) at (2.225,-3.26) {Attack value changes};
\node[casenode] (a5) at (2.225,-3.83) {Enter next-stage combat};
\foreach \a/\b in {a1/a2,a2/a3,a3/a4,a4/a5}{\draw[caselink] (\a) -- (\b);}
\node[casenode] (b1) at (6.875,-1.55) {Normal Space input};
\node[casenode] (b2) at (6.875,-2.28) {Rooftop climbing};
\node[casenode] (b3) at (6.875,-3.01) {Landing progress};
\draw[caselink] (b1) -- (b2); \draw[caselink] (b2) -- (b3);
\node[align=center,text width=3.8cm,font=\sffamily\scriptsize,text=black!65] at (6.875,-3.78) {Replay waiting was corrected;\\this is not an agent repair result.};
\node[casenode] (c1) at (11.525,-1.55) {Scene appears};
\node[casenode,draw=caseAmber!75,fill=caseAmber!7] (c2) at (11.525,-2.28) {Recurrent RangeError};
\node[casenode,draw=caseAmber!75,fill=caseAmber!7] (c3) at (11.525,-3.10) {Clock and raft movement stall};
\draw[caselink] (c1) -- (c2); \draw[caselink] (c2) -- (c3);
\node[align=center,text width=3.8cm,font=\sffamily\scriptsize,text=black!65] at (11.525,-3.86) {Reproduced in fresh environments\\and on refresh.};
\foreach \x in {0,4.65,9.30}{\draw[black!18,dashed] (\x+.18,-4.30) -- (\x+4.27,-4.30);}
\node[align=center,text width=3.95cm,font=\sffamily\scriptsize] at (2.225,-4.87) {\textbf{NOT ESTABLISHED}\\Cooking and the full campaign};
\node[align=center,text width=3.95cm,font=\sffamily\scriptsize] at (6.875,-4.87) {\textbf{NOT ESTABLISHED}\\Assassination and escape};
\node[align=center,text width=3.95cm,font=\sffamily\scriptsize] at (11.525,-4.87) {\textbf{SCOPE LIMIT}\\Reference-protocol defect; historical\\whole-game failure not established};
\end{tikzpicture}


==> analysis/data/academic-agreement.json <==
{
  "metadata": {
    "schema_version": "academic-statistics/v1",
    "semantic_normalization_schema": "per-axis-public-evidence/v2",
    "input_snapshot_sha256": "12f74ecbf485a684fedbd377e6f57b12db8dcc785ab2f06b7dbc7f42252f7a39",
    "input_snapshot_created_at_utc": "2026-11-11T17:33:02.512604+00:00",
    "annotation_snapshot_status": "reviewers-finished",
    "annotation_completion_is_not_evidence_completeness": true,
    "code_sha256": "89a9aa39d0c4214ca605d403256dd117c2ffac9d57d88f4a7a87994efbfb8ce3",
    "figure_code_sha256": "6d3ae5587613d6f4b30fdcb1dd3f12c91425433a8e49a985dd0396beaa4dca6c",
    "frozen_results": 175,
    "unique_prompts": 73,
    "long_results": 53,
    "protocol_historical_text_bound_n": 151,
    "historical_source_bound_n": 150,
    "long_historical_source_bound_n": 37,
    "complete_Q_n": 0,
    "Q_obs_n": 0,
    "legacy_v4_F_observed_n": 19,
    "legacy_v4_closed_F_atom_n": 4451,
    "automatic_P_atom_n": 6,
    "typed_receipt_n": 20,
    "selected_root_n": 5590,
    "selected_child_n": 1352,
    "reviewed_root_n": 5590,
    "reviewed_child_n": 1352,
    "goal_inspected_root_n": 5590,
    "goal_inspected_child_n": 1352,
    "plan_inspected_root_n": 5590,
    "plan_inspected_child_n": 1352,
    "goal_main_reviewed_n": 6910,
    "plan_main_reviewed_n": 6910,
    "goal_exposed_n": 32,
    "plan_exposed_n": 32,
    "goal_public_only_replacement_n": 1,
    "plan_public_only_replacement_n": 0,
    "goal_unknown_actor_inspected_n": 0,
    "plan_unknown_actor_inspected_n": 0,
    "primary_goal_counts": {
      "A": 5358,
      "U": 1469,
      "D": 115
    },
    "consensus_goal_counts": {
      "A": 5318,
      "U": 1562,
      "D": 62
    },
    "primary_plan_counts": {
      "N/A": 287,
      "A": 4678,
      "U": 1929,
      "D": 48
    },
    "consensus_plan_counts": {
      "N/A": 276,
      "A": 4635,
      "U": 1999,
      "D": 32
    },
    "primary_plan_proof_scope_counts": {
      "OBSERVED_ROOT_ONLY": 4850,
      "UNRESOLVED": 1775,
      "OBSERVED_CHILD_SELF_PLAN": 40,
      "CHILD_ACTUAL_RECEIVED_TASK": 245,
      "OBSERVED_ROOT_ONLY_NO_SUBSTANTIVE_P0": 32
    },
    "consensus_plan_proof_scope_counts": {
      "OBSERVED_ROOT_ONLY": 4850,
      "UNRESOLVED": 1775,
      "OBSERVED_CHILD_SELF_PLAN": 40,
      "CHILD_ACTUAL_RECEIVED_TASK": 245,
      "OBSERVED_ROOT_ONLY_NO_SUBSTANTIVE_P0": 32
    },
    "random_second_review_selected_n": 1389,
    "random_second_review_received_n": 1389,
    "independent_D_extra_n": 194,
    "native_context_quarantined_n": 2,
    "authenticated_context_max_n": 173,
    "native_attempt_n": 178,
    "annotation_pending_n": 0,
    "plan_labels_normalized_to_U_n": 437,
    "plan_NA_validated_n": 287,
    "seed": 20261111,
    "bootstrap_repetitions": 10000
  },
  "records": [
    {
      "scope": "root",
      "field": "goal_label",
      "random_selected_n": 1118,
      "paired_reviewed_n": 1106,
      "paired_reviewed_coverage": 0.9892665474060823,
      "agreement": 0.9231464737793852,
      "kappa": 0.4431775778431944,
      "confusion": {
        "A": {
          "A": 986,
          "D": 7,
          "U": 31
        },
        "D": {
          "A": 2,
          "D": 5,
          "U": 8
        },
        "U": {
          "A": 37,
          "D": 0,
          "U": 30
        }
      },
      "excluded_counts": {
        "NONPUBLIC_CONTEXT_EXPOSURE": 12
      },
      "excluded": "D-enriched extras, absent/uninspected axes, unknown/self actors and exposed ratings; AI semantic reviewers, not human review"
    },
    {
      "scope": "root",
      "field": "plan_link",
      "random_selected_n": 1118,
      "paired_reviewed_n": 1106,
      "paired_reviewed_coverage": 0.9892665474060823,
      "agreement": 0.9367088607594937,
      "kappa": 0.7406260888209911,
      "confusion": {
        "A": {
          "A": 929,
          "D": 4,
          "U": 16,
          "N/A": 2
        },
        "D": {
          "A": 0,
          "D": 6,
          "U": 0,
          "N/A": 0
        },
        "U": {
          "A": 32,
          "D": 2,
          "U": 38,
          "N/A": 5
        },
        "N/A": {
          "A": 1,
          "D": 0,
          "U": 8,
          "N/A": 63
        }
      },
      "excluded_counts": {
        "NONPUBLIC_CONTEXT_EXPOSURE": 12
      },
      "excluded": "D-enriched extras, absent/uninspected axes, unknown/self actors and exposed ratings; AI semantic reviewers, not human review"
    },
    {
      "scope": "child",
      "field": "goal_label",
      "random_selected_n": 271,
      "paired_reviewed_n": 270,
      "paired_reviewed_coverage": 0.996309963099631,
      "agreement": 0.9666666666666667,
      "kappa": 0.9084297396088481,
      "confusion": {
        "A": {
          "A": 57,
          "D": 0,
          "U": 2
        },
        "D": {
          "A": 0,
          "D": 2,
          "U": 1
        },
        "U": {
          "A": 6,
          "D": 0,
          "U": 202
        }
      },
      "excluded_counts": {
        "NONPUBLIC_CONTEXT_EXPOSURE": 1
      },
      "excluded": "D-enriched extras, absent/uninspected axes, unknown/self actors and exposed ratings; AI semantic reviewers, not human review"
    },
    {
      "scope": "child",
      "field": "plan_link",
      "random_selected_n": 271,
      "paired_reviewed_n": 270,
      "paired_reviewed_coverage": 0.996309963099631,
      "agreement": 0.7333333333333333,
      "kappa": 0.2703524377885371,
      "confusion": {
        "A": {
          "A": 27,
          "D": 0,
          "U": 31,
          "N/A": 0
        },
        "D": {
          "A": 0,
          "D": 1,
          "U": 1,
          "N/A": 0
        },
        "U": {
          "A": 39,
          "D": 0,
          "U": 170,
          "N/A": 0
        },
        "N/A": {
          "A": 0,
          "D": 0,
          "U": 1,
          "N/A": 0
        }
      },
      "excluded_counts": {
        "NONPUBLIC_CONTEXT_EXPOSURE": 1
      },
      "excluded": "D-enriched extras, absent/uninspected axes, unknown/self actors and exposed ratings; AI semantic reviewers, not human review"
    },
    {
      "scope": "all",
      "field": "goal_label",
      "random_selected_n": 1389,
      "paired_reviewed_n": 1376,
      "paired_reviewed_coverage": 0.9906407487401008,
      "agreement": 0.9316860465116279,
      "kappa": 0.7977324972242638,
      "confusion": {
        "A": {
          "A": 1043,
          "D": 7,
          "U": 33
        },
        "D": {
          "A": 2,
          "D": 7,
          "U": 9
        },
        "U": {
          "A": 43,
          "D": 0,
          "U": 232
        }
      },
      "excluded_counts": {
        "NONPUBLIC_CONTEXT_EXPOSURE": 13
      },
      "excluded": "D-enriched extras, absent/uninspected axes, unknown/self actors and exposed ratings; AI semantic reviewers, not human review"
    },
    {
      "scope": "all",
      "field": "plan_link",
      "random_selected_n": 1389,
      "paired_reviewed_n": 1376,
      "paired_reviewed_coverage": 0.9906407487401008,
      "agreement": 0.8968023255813954,
      "kappa": 0.7479203220146559,
      "confusion": {
        "A": {
          "A": 956,
          "D": 4,
          "U": 47,
          "N/A": 2
        },
        "D": {
          "A": 0,
          "D": 7,
          "U": 1,
          "N/A": 0
        },
        "U": {
          "A": 71,
          "D": 2,
          "U": 208,
          "N/A": 5
        },
        "N/A": {
          "A": 1,
          "D": 0,
          "U": 9,
          "N/A": 63
        }
      },
      "excluded_counts": {
        "NONPUBLIC_CONTEXT_EXPOSURE": 13
      },
      "excluded": "D-enriched extras, absent/uninspected axes, unknown/self actors and exposed ratings; AI semantic reviewers, not human review"
    }
  ]
}


==> analysis/data/academic-counts.json <==
{
  "schema_version": "academic-statistics/v1",
  "semantic_normalization_schema": "per-axis-public-evidence/v2",
  "input_snapshot_sha256": "12f74ecbf485a684fedbd377e6f57b12db8dcc785ab2f06b7dbc7f42252f7a39",
  "input_snapshot_created_at_utc": "2026-11-11T17:33:02.512604+00:00",
  "annotation_snapshot_status": "reviewers-finished",
  "annotation_completion_is_not_evidence_completeness": true,
  "code_sha256": "89a9aa39d0c4214ca605d403256dd117c2ffac9d57d88f4a7a87994efbfb8ce3",
  "figure_code_sha256": "6d3ae5587613d6f4b30fdcb1dd3f12c91425433a8e49a985dd0396beaa4dca6c",
  "frozen_results": 175,
  "unique_prompts": 73,
  "long_results": 53,
  "protocol_historical_text_bound_n": 151,
  "historical_source_bound_n": 150,
  "long_historical_source_bound_n": 37,
  "complete_Q_n": 0,
  "Q_obs_n": 0,
  "legacy_v4_F_observed_n": 19,
  "legacy_v4_closed_F_atom_n": 4451,
  "automatic_P_atom_n": 6,
  "typed_receipt_n": 20,
  "selected_root_n": 5590,
  "selected_child_n": 1352,
  "reviewed_root_n": 5590,
  "reviewed_child_n": 1352,
  "goal_inspected_root_n": 5590,
  "goal_inspected_child_n": 1352,
  "plan_inspected_root_n": 5590,
  "plan_inspected_child_n": 1352,
  "goal_main_reviewed_n": 6910,
  "plan_main_reviewed_n": 6910,
  "goal_exposed_n": 32,
  "plan_exposed_n": 32,
  "goal_public_only_replacement_n": 1,
  "plan_public_only_replacement_n": 0,
  "goal_unknown_actor_inspected_n": 0,
  "plan_unknown_actor_inspected_n": 0,
  "primary_goal_counts": {
    "A": 5358,
    "U": 1469,
    "D": 115
  },
  "consensus_goal_counts": {
    "A": 5318,
    "U": 1562,
    "D": 62
  },
  "primary_plan_counts": {
    "N/A": 287,
    "A": 4678,
    "U": 1929,
    "D": 48
  },
  "consensus_plan_counts": {
    "N/A": 276,
    "A": 4635,
    "U": 1999,
    "D": 32
  },
  "primary_plan_proof_scope_counts": {
    "OBSERVED_ROOT_ONLY": 4850,
    "UNRESOLVED": 1775,
    "OBSERVED_CHILD_SELF_PLAN": 40,
    "CHILD_ACTUAL_RECEIVED_TASK": 245,
    "OBSERVED_ROOT_ONLY_NO_SUBSTANTIVE_P0": 32
  },
  "consensus_plan_proof_scope_counts": {
    "OBSERVED_ROOT_ONLY": 4850,
    "UNRESOLVED": 1775,
    "OBSERVED_CHILD_SELF_PLAN": 40,
    "CHILD_ACTUAL_RECEIVED_TASK": 245,
    "OBSERVED_ROOT_ONLY_NO_SUBSTANTIVE_P0": 32
  },
  "random_second_review_selected_n": 1389,
  "random_second_review_received_n": 1389,
  "independent_D_extra_n": 194,
  "native_context_quarantined_n": 2,
  "authenticated_context_max_n": 173,
  "native_attempt_n": 178,
  "annotation_pending_n": 0,
  "plan_labels_normalized_to_U_n": 437,
  "plan_NA_validated_n": 287,
  "seed": 20261111,
  "bootstrap_repetitions": 10000
}


==> analysis/data/academic-lgr-models.csv <==
cohort,review,scope,period,metric,configuration_id,n_all,n_valid,n_bound,n_NA,macro_conditional_point,lower,upper,macro_adjudicable_coverage,macro_read_coverage,macro_raw_read_coverage,ratio_of_macro_class_proportions,source_quarantined_n,expanded_A_total,expanded_D_total,expanded_U_total
all,primary,root,all,LGR,codex-gpt-6-astra,69,69,69,0,1.0,0.9503196544767906,1.0,0.9503196544767906,1.0,1.0,1.0,0,23570.625,0.0,1233.375
all,primary,root,all,LGR,codex-gpt-6.1-sol,59,58,59,0,0.9927103358164124,0.9234262106319379,0.993114406779661,0.9303118038522769,0.9830508474576272,1.0,0.9925986178055284,1,24136.125,112.75,1809.125
all,primary,root,all,LGR,kimi-k3,45,44,45,0,0.9272781766731218,0.8110612401883642,0.9368559659004658,0.8742052742878983,0.9608763693270735,1.0,0.9277697859338936,1,12754.5,1129.25,1352.25
all,primary,root,all,LGR,zcode-glm-5.3,2,2,2,0,1.0,0.9845617529880478,1.0,0.9845617529880478,1.0,1.0,1.0,0,582.25,0.0,7.75
all,primary,root,all,LPA0,codex-gpt-6-astra,69,58,69,0,0.9954634904143108,0.8106077759492128,0.9963074345082394,0.8143003414409736,1.0,1.0,0.9954653519053838,0,19290.625,77.125,4831.75
all,primary,root,all,LPA0,codex-gpt-6.1-sol,59,52,59,0,0.9846739287328199,0.8235220839306463,0.9869779578025865,0.8365441261280598,0.9830508474576272,1.0,0.9844335262292905,1,22131.5,443.875,2881.375
all,primary,root,all,LPA0,kimi-k3,45,42,44,1,0.9901320911512806,0.9151152036543326,0.9905806324625861,0.9245345711917465,0.9608763693270735,1.0,0.989811773587577,1,13282.0,182.375,760.625
all,primary,root,all,LPA0,zcode-glm-5.3,2,1,2,0,1.0,0.4059734513274336,1.0,0.4059734513274336,1.0,1.0,1.0,0,275.25,0.0,314.75
all,primary,root,q1,LGR,codex-gpt-6-astra,69,69,69,0,1.0,0.9655797101449275,1.0,0.9655797101449275,1.0,1.0,1.0,0,6007.875,0.0,221.125
all,primary,root,q1,LGR,codex-gpt-6.1-sol,59,58,59,0,0.9935344827586207,0.9555084745762712,0.9936440677966102,0.961864406779661,0.9830508474576272,1.0,0.9933920704845816,1,6252.125,24.375,260.5
all,primary,root,q1,LGR,kimi-k3,45,43,45,0,0.9302325581395349,0.8305555555555556,0.9361111111111111,0.8944444444444445,0.9555555555555556,1.0,0.9285714285714286,1,3224.125,305.25,296.62499999999994
all,primary,root,q1,LGR,zcode-glm-5.3,2,2,2,0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0,148.0,0.0,0.0
all,primary,root,q1,LPA0,codex-gpt-6-astra,69,58,69,0,1.0,0.826207729468599,1.0,0.826207729468599,1.0,1.0,1.0,0,4500.125,0.0,1124.375
all,primary,root,q1,LPA0,codex-gpt-6.1-sol,59,51,59,0,0.9967320261437908,0.8385593220338984,0.9978813559322034,0.840677966101695,0.9830508474576272,1.0,0.9974798387096774,1,5343.875,12.625,579.25
all,primary,root,q1,LPA0,kimi-k3,45,39,43,2,1.0,0.9069767441860465,1.0,0.9069767441860465,0.9555555555555556,1.0,1.0,1,2902.75,0.0,173.25
all,primary,root,q1,LPA0,zcode-glm-5.3,2,1,2,0,1.0,0.5,1.0,0.5,1.0,1.0,1.0,0,85.0,0.0,63.0
all,primary,root,q2,LGR,codex-gpt-6-astra,69,69,69,0,1.0,0.9565217391304348,1.0,0.9565217391304348,1.0,1.0,1.0,0,5944.125,0.0,244.875
all,primary,root,q2,LGR,codex-gpt-6.1-sol,59,58,59,0,0.9827586206896551,0.9088983050847458,0.9830508474576272,0.9258474576271186,0.9830508474576272,1.0,0.9816933638443937,1,5935.25,78.875,491.875
all,primary,root,q2,LGR,kimi-k3,45,43,45,0,0.9212347729789591,0.7944444444444444,0.9333333333333333,0.8611111111111112,0.9555555555555556,1.0,0.9225806451612903,1,3117.0,313.125,375.875
all,primary,root,q2,LGR,zcode-glm-5.3,2,2,2,0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0,148.0,0.0,0.0
all,primary,root,q2,LPA0,codex-gpt-6-astra,69,58,69,0,0.9978448275862069,0.822463768115942,0.9981884057971014,0.8242753623188406,1.0,1.0,0.9978021978021978,0,5012.0,13.0,1164.0
all,primary,root,q2,LPA0,codex-gpt-6.1-sol,59,50,59,0,0.9925,0.8305084745762712,0.9936440677966102,0.836864406779661,0.9830508474576272,1.0,0.9924050632911393,1,5795.625,36.625,673.75
all,primary,root,q2,LPA0,kimi-k3,45,41,44,1,1.0,0.9318181818181818,1.0,0.9318181818181818,0.9555555555555556,1.0,1.0,1,3551.0,0.0,168.0
all,primary,root,q2,LPA0,zcode-glm-5.3,2,1,2,0,1.0,0.5,1.0,0.5,1.0,1.0,1.0,0,85.0,0.0,63.0
all,primary,root,q3,LGR,codex-gpt-6-astra,69,69,69,0,1.0,0.9492753623188406,1.0,0.9492753623188406,1.0,1.0,1.0,0,5764.25,0.0,448.75
all,primary,root,q3,LGR,codex-gpt-6.1-sol,59,58,59,0,0.9978448275862069,0.9300847457627118,0.9978813559322034,0.9322033898305084,0.9830508474576272,1.0,0.9977272727272727,1,5983.625,4.75,533.625
all,primary,root,q3,LGR,kimi-k3,45,43,45,0,0.9572259136212624,0.8277777777777777,0.9611111111111111,0.8666666666666667,0.9555555555555556,1.0,0.9551282051282052,1,3310.0,170.875,333.125
all,primary,root,q3,LGR,zcode-glm-5.3,2,2,2,0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0,148.0,0.0,0.0
all,primary,root,q3,LPA0,codex-gpt-6-astra,69,58,69,0,0.9953817733990149,0.8134057971014492,0.9963768115942029,0.8170289855072463,1.0,1.0,0.9955654101995565,0,5011.0,18.375,1183.625
all,primary,root,q3,LPA0,codex-gpt-6.1-sol,59,49,59,0,0.9872448979591837,0.8135593220338984,0.989406779661017,0.8241525423728814,0.9830508474576272,1.0,0.987146529562982,1,5560.75,146.24999999999997,815.0
all,primary,root,q3,LPA0,kimi-k3,45,41,44,1,0.9939024390243902,0.9204545454545454,0.9943181818181818,0.9261363636363636,0.9555555555555556,1.0,0.9938650306748466,1,3518.25,28.0,180.75
all,primary,root,q3,LPA0,zcode-glm-5.3,2,1,2,0,1.0,0.125,1.0,0.125,1.0,1.0,1.0,0,21.25,0.0,126.75
all,primary,root,q4,LGR,codex-gpt-6-astra,69,69,69,0,1.0,0.9293478260869565,1.0,0.9293478260869565,1.0,1.0,1.0,0,5854.375,0.0,318.625
all,primary,root,q4,LGR,codex-gpt-6.1-sol,59,58,59,0,0.9971264367816093,0.8978813559322034,0.9978813559322034,0.9,0.9830508474576272,1.0,0.9976459510357816,1,5965.125,4.75,523.125
all,primary,root,q4,LGR,kimi-k3,45,44,45,0,0.9065205627705627,0.7916666666666666,0.9166666666666666,0.875,0.9777777777777777,1.0,0.9047619047619048,1,3103.375,340.0,346.625
all,primary,root,q4,LGR,zcode-glm-5.3,2,2,2,0,1.0,0.9375,1.0,0.9375,1.0,1.0,1.0,0,138.25,0.0,7.75
all,primary,root,q4,LPA0,codex-gpt-6-astra,69,58,69,0,0.9879310344827585,0.7807971014492754,0.9909420289855072,0.7898550724637681,1.0,1.0,0.988532110091743,0,4767.5,45.75,1359.75
all,primary,root,q4,LPA0,codex-gpt-6.1-sol,59,51,59,0,0.9611344537815126,0.8114406779661016,0.9682203389830508,0.8432203389830508,0.9830508474576272,1.0,0.9623115577889447,1,5431.25,248.375,813.375
all,primary,root,q4,LPA0,kimi-k3,45,42,44,1,0.9672619047619048,0.8835227272727273,0.96875,0.9147727272727273,0.9777777777777777,1.0,0.9658385093167702,1,3310.0,154.375,238.625
all,primary,root,q4,LPA0,zcode-glm-5.3,2,1,2,0,1.0,0.5,1.0,0.5,1.0,1.0,1.0,0,84.0,0.0,62.0
all,primary,child,all,LGR,codex-gpt-6-astra,69,0,69,0,,0.0,1.0,0.0,1.0,1.0,,0,0.0,0.0,55376.0
all,primary,child,all,LGR,codex-gpt-6.1-sol,59,0,59,0,,0.0,1.0,0.0,0.9830508474576272,1.0,,1,0.0,0.0,66861.0
all,primary,child,all,LGR,kimi-k3,45,37,39,6,0.9555984555984557,0.8205128205128205,0.9647435897435898,0.8557692307692307,0.9487179487179487,1.0,0.9588014981273408,1,20502.625,852.875,5392.5
all,primary,child,all,LGR,zcode-glm-5.3,2,2,2,0,1.0,0.875,1.0,0.875,1.0,1.0,1.0,0,455.5,0.0,134.5
all,primary,child,all,LPA0,codex-gpt-6-astra,69,5,69,0,1.0,0.03416149068322981,1.0,0.03416149068322981,1.0,1.0,1.0,0,1898.75,0.0,53404.75
all,primary,child,all,LPA0,codex-gpt-6.1-sol,59,6,59,0,1.0,0.038135593220338986,1.0,0.038135593220338986,0.9830508474576272,1.0,1.0,1,1406.0,0.0,65455.0
all,primary,child,all,LPA0,kimi-k3,45,30,39,6,0.9738095238095238,0.7275641025641025,0.9903846153846154,0.7371794871794872,0.9487179487179487,1.0,0.9869565217391305,1,17739.375,492.5,8516.125
all,primary,child,all,LPA0,zcode-glm-5.3,2,1,2,0,1.0,0.3125,1.0,0.3125,1.0,1.0,1.0,0,336.25,0.0,253.75
all,consensus,root,all,LGR,codex-gpt-6-astra,69,69,69,0,1.0,0.9458326353013423,1.0,0.9458326353013423,1.0,1.0,1.0,0,23434.375,0.0,1369.625
all,consensus,root,all,LGR,codex-gpt-6.1-sol,59,58,59,0,0.9965615203761755,0.9191943437991922,0.9968254957350172,0.9223688480641751,0.9830508474576272,1.0,0.9965583136598278,1,24049.25,79.25,1929.5
all,consensus,root,all,LGR,kimi-k3,45,44,45,0,0.9606305543055491,0.7971664020195609,0.9681123084280308,0.8290540935915302,0.9608763693270735,1.0,0.9615372605738798,1,12480.625,559.5,2195.875
all,consensus,root,all,LGR,zcode-glm-5.3,2,2,2,0,1.0,0.9845617529880478,1.0,0.9845617529880478,1.0,1.0,1.0,0,582.25,0.0,7.75
all,consensus,root,all,LPA0,codex-gpt-6-astra,69,58,69,0,0.9959846331367178,0.8091284900265535,0.9967635913219189,0.8123648987046346,1.0,1.0,0.9960160653380743,0,19265.75,68.375,4865.375
all,consensus,root,all,LPA0,codex-gpt-6.1-sol,59,52,59,0,0.9890683044987238,0.8223896314551888,0.9913130792851192,0.8310765521700697,0.9830508474576272,1.0,0.9895473880327897,1,22131.5,275.875,3057.5
all,consensus,root,all,LPA0,kimi-k3,45,42,45,0,0.9934853069337957,0.8896182033361749,0.9943081216320245,0.8953100817041504,0.9608763693270735,1.0,0.9936425619634023,1,13209.25,105.875,997.0
all,consensus,root,all,LPA0,zcode-glm-5.3,2,1,2,0,1.0,0.37481563421828906,1.0,0.37481563421828906,1.0,1.0,1.0,0,254.125,0.0,335.875
all,consensus,root,q1,LGR,codex-gpt-6-astra,69,69,69,0,1.0,0.9637681159420289,1.0,0.9637681159420289,1.0,1.0,1.0,0,5991.875,0.0,237.125
all,consensus,root,q1,LGR,codex-gpt-6.1-sol,59,58,59,0,0.9978448275862069,0.951271186440678,0.9978813559322034,0.9533898305084746,0.9830508474576272,1.0,0.9977777777777778,1,6198.125,14.624999999999998,324.25
all,consensus,root,q1,LGR,kimi-k3,45,43,45,0,0.9480897009966777,0.8138888888888889,0.9722222222222222,0.8416666666666667,0.9555555555555556,1.0,0.9669966996699669,1,3147.875,146.75,531.375
all,consensus,root,q1,LGR,zcode-glm-5.3,2,2,2,0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0,148.0,0.0,0.0
all,consensus,root,q1,LPA0,codex-gpt-6-astra,69,58,69,0,1.0,0.8204106280193237,1.0,0.8204106280193237,1.0,1.0,1.0,0,4484.875,0.0,1139.625
all,consensus,root,q1,LPA0,codex-gpt-6.1-sol,59,51,59,0,0.9967320261437908,0.8330508474576271,0.9978813559322034,0.8351694915254237,0.9830508474576272,1.0,0.9974632166412989,1,5343.875,12.625,587.375
all,consensus,root,q1,LPA0,kimi-k3,45,39,44,1,1.0,0.8787878787878788,1.0,0.8787878787878788,0.9555555555555556,1.0,1.0,1,2897.25,0.0,189.75
all,consensus,root,q1,LPA0,zcode-glm-5.3,2,1,2,0,1.0,0.5,1.0,0.5,1.0,1.0,1.0,0,85.0,0.0,63.0
all,consensus,root,q2,LGR,codex-gpt-6-astra,69,69,69,0,1.0,0.9565217391304348,1.0,0.9565217391304348,1.0,1.0,1.0,0,5944.125,0.0,244.875
all,consensus,root,q2,LGR,codex-gpt-6.1-sol,59,58,59,0,0.9913793103448276,0.9088983050847458,0.9915254237288136,0.9173728813559322,0.9830508474576272,1.0,0.9907621247113164,1,5935.25,59.87499999999999,510.875
all,consensus,root,q2,LGR,kimi-k3,45,43,45,0,0.9637320044296787,0.7833333333333333,0.9694444444444444,0.8138888888888889,0.9555555555555556,1.0,0.962457337883959,1,3036.75,151.25,618.0
all,consensus,root,q2,LGR,zcode-glm-5.3,2,2,2,0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0,148.0,0.0,0.0
all,consensus,root,q2,LPA0,codex-gpt-6-astra,69,58,69,0,0.9978448275862069,0.822463768115942,0.9981884057971014,0.8242753623188406,1.0,1.0,0.9978021978021978,0,5012.0,13.0,1164.0
all,consensus,root,q2,LPA0,codex-gpt-6.1-sol,59,50,59,0,0.9975,0.8305084745762712,0.9978813559322034,0.8326271186440678,0.9830508474576272,1.0,0.9974554707379135,1,5795.625,12.625,697.75
all,consensus,root,q2,LPA0,kimi-k3,45,41,45,0,1.0,0.9111111111111111,1.0,0.9111111111111111,0.9555555555555556,1.0,1.0,1,3551.0,0.0,189.75
all,consensus,root,q2,LPA0,zcode-glm-5.3,2,1,2,0,1.0,0.5,1.0,0.5,1.0,1.0,1.0,0,85.0,0.0,63.0
all,consensus,root,q3,LGR,codex-gpt-6-astra,69,69,69,0,1.0,0.9438405797101449,1.0,0.9438405797101449,1.0,1.0,1.0,0,5690.0,0.0,523.0
all,consensus,root,q3,LGR,codex-gpt-6.1-sol,59,58,59,0,1.0,0.9258474576271186,1.0,0.9258474576271186,0.9830508474576272,1.0,1.0,1,5976.125,0.0,545.875
all,consensus,root,q3,LGR,kimi-k3,45,43,45,0,0.9788205980066446,0.8166666666666667,0.9805555555555555,0.8361111111111111,0.9555555555555556,1.0,0.9767441860465116,1,3260.125,80.125,473.75
all,consensus,root,q3,LGR,zcode-glm-5.3,2,2,2,0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0,148.0,0.0,0.0
all,consensus,root,q3,LPA0,codex-gpt-6-astra,69,58,69,0,0.9971264367816091,0.8115942028985508,0.9981884057971014,0.8134057971014492,1.0,1.0,0.9977728285077951,0,5001.375,9.625,1202.0
all,consensus,root,q3,LPA0,codex-gpt-6.1-sol,59,49,59,0,0.9897959183673469,0.8135593220338984,0.9936440677966102,0.8199152542372882,0.9830508474576272,1.0,0.9922480620155039,1,5560.75,87.74999999999999,873.5
all,consensus,root,q3,LPA0,kimi-k3,45,41,45,0,0.9939024390243902,0.8972222222222223,0.9944444444444445,0.9027777777777778,0.9555555555555556,1.0,0.9938461538461538,1,3512.375,28.0,208.375
all,consensus,root,q3,LPA0,zcode-glm-5.3,2,1,2,0,1.0,0.0625,1.0,0.0625,1.0,1.0,1.0,0,10.625,0.0,137.375
all,consensus,root,q4,LGR,codex-gpt-6-astra,69,69,69,0,1.0,0.9184782608695652,1.0,0.9184782608695652,1.0,1.0,1.0,0,5808.375,0.0,364.625
all,consensus,root,q4,LGR,codex-gpt-6.1-sol,59,58,59,0,0.9971264367816093,0.889406779661017,0.9978813559322034,0.8915254237288136,0.9830508474576272,1.0,0.9976235741444867,1,5939.75,4.75,548.5
all,consensus,root,q4,LGR,kimi-k3,45,44,45,0,0.9409361471861473,0.775,0.95,0.825,0.9777777777777777,1.0,0.9393939393939393,1,3035.875,181.375,572.75
all,consensus,root,q4,LGR,zcode-glm-5.3,2,2,2,0,1.0,0.9375,1.0,0.9375,1.0,1.0,1.0,0,138.25,0.0,7.75
all,consensus,root,q4,LPA0,codex-gpt-6-astra,69,58,69,0,0.9879310344827585,0.7807971014492754,0.9909420289855072,0.7898550724637681,1.0,1.0,0.988532110091743,0,4767.5,45.75,1359.75
all,consensus,root,q4,LPA0,codex-gpt-6.1-sol,59,51,59,0,0.9664332399626517,0.8114406779661016,0.9766949152542372,0.8347457627118644,0.9830508474576272,1.0,0.9720812182741116,1,5431.25,162.875,898.875
all,consensus,root,q4,LPA0,kimi-k3,45,42,45,0,0.9761904761904762,0.8527777777777777,0.9833333333333333,0.8694444444444445,0.9777777777777777,1.0,0.9808306709265175,1,3248.625,77.875,409.125
all,consensus,root,q4,LPA0,zcode-glm-5.3,2,1,2,0,1.0,0.4375,1.0,0.4375,1.0,1.0,1.0,0,73.5,0.0,72.5
all,consensus,child,all,LGR,codex-gpt-6-astra,69,0,69,0,,0.0,1.0,0.0,1.0,1.0,,0,0.0,0.0,55376.0
all,consensus,child,all,LGR,codex-gpt-6.1-sol,59,0,59,0,,0.0,1.0,0.0,0.9830508474576272,1.0,,1,0.0,0.0,66861.0
all,consensus,child,all,LGR,kimi-k3,45,37,39,6,0.9589768339768341,0.8141025641025641,0.967948717948718,0.8461538461538461,0.9519230769230769,1.0,0.9621212121212122,1,20373.625,760.5,5613.875
all,consensus,child,all,LGR,zcode-glm-5.3,2,2,2,0,1.0,0.875,1.0,0.875,1.0,1.0,1.0,0,455.5,0.0,134.5
all,consensus,child,all,LPA0,codex-gpt-6-astra,69,5,69,0,1.0,0.025362318840579712,1.0,0.025362318840579712,1.0,1.0,1.0,0,1263.5,0.0,54112.5
all,consensus,child,all,LPA0,codex-gpt-6.1-sol,59,6,59,0,1.0,0.036016949152542374,1.0,0.036016949152542374,0.9830508474576272,1.0,1.0,1,1375.875,0.0,65485.125
all,consensus,child,all,LPA0,kimi-k3,45,30,39,6,0.9944444444444446,0.6474358974358975,0.9967948717948718,0.6506410256410257,0.9487179487179487,1.0,0.9950738916256158,1,14318.75,189.5,12239.75
all,consensus,child,all,LPA0,zcode-glm-5.3,2,1,2,0,1.0,0.25,1.0,0.25,1.0,1.0,1.0,0,269.0,0.0,321.0
long,primary,root,all,LGR,codex-gpt-6-astra,23,23,23,0,1.0,0.9593214768685744,1.0,0.9593214768685744,1.0,1.0,1.0,0,8113.5,0.0,345.5
long,primary,root,all,LGR,codex-gpt-6.1-sol,16,16,16,0,1.0,0.9474226698013171,1.0,0.9474226698013171,1.0,1.0,1.0,0,8616.0,0.0,386.0
long,primary,root,all,LGR,kimi-k3,13,12,13,0,0.8894989151805074,0.7524698152690643,0.9062097257710566,0.8462600894980076,0.9230769230769231,1.0,0.8891708643797928,1,2970.75,529.5,374.75
long,primary,root,all,LGR,zcode-glm-5.3,1,1,1,0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0,339.0,0.0,0.0
long,primary,root,all,LPA0,codex-gpt-6-astra,23,22,23,0,1.0,0.9219507998195999,1.0,0.9219507998195999,1.0,1.0,1.0,0,7803.5,0.0,486.625
long,primary,root,all,LPA0,codex-gpt-6.1-sol,16,16,16,0,0.9650626291299167,0.8322810292507616,0.9655994365636784,0.8666815926870831,1.0,1.0,0.9603077257823543,0,7450.25,370.0,940.875
long,primary,root,all,LPA0,kimi-k3,13,12,13,0,0.9947916666666666,0.8934887983327751,0.9951923076923077,0.8982964906404673,0.9230769230769231,1.0,0.9946479894357992,1,3574.25,17.0,157.5
long,primary,root,all,LPA0,zcode-glm-5.3,1,1,1,0,1.0,0.8119469026548672,1.0,0.8119469026548672,1.0,1.0,1.0,0,275.25,0.0,63.75
long,primary,root,q1,LGR,codex-gpt-6-astra,23,23,23,0,1.0,0.9728260869565217,1.0,0.9728260869565217,1.0,1.0,1.0,0,2044.0,0.0,80.0
long,primary,root,q1,LGR,codex-gpt-6.1-sol,16,16,16,0,1.0,0.9765625,1.0,0.9765625,1.0,1.0,1.0,0,2222.0,0.0,36.0
long,primary,root,q1,LGR,kimi-k3,13,12,13,0,0.84375,0.75,0.8653846153846154,0.8846153846153846,0.9230769230769231,1.0,0.8478260869565217,1,731.25,190.0,52.75
long,primary,root,q1,LGR,zcode-glm-5.3,1,1,1,0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0,85.0,0.0,0.0
long,primary,root,q1,LPA0,codex-gpt-6-astra,23,22,23,0,1.0,0.9510869565217391,1.0,0.9510869565217391,1.0,1.0,1.0,0,1885.5,0.0,69.625
long,primary,root,q1,LPA0,codex-gpt-6.1-sol,16,15,16,0,1.0,0.890625,1.0,0.890625,1.0,1.0,1.0,0,1916.125,0.0,101.0
long,primary,root,q1,LPA0,kimi-k3,13,12,13,0,1.0,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1,816.75,0.0,31.0
long,primary,root,q1,LPA0,zcode-glm-5.3,1,1,1,0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0,85.0,0.0,0.0
long,primary,root,q2,LGR,codex-gpt-6-astra,23,23,23,0,1.0,0.9782608695652174,1.0,0.9782608695652174,1.0,1.0,1.0,0,2076.25,0.0,34.75
long,primary,root,q2,LGR,codex-gpt-6.1-sol,16,16,16,0,1.0,0.9296875,1.0,0.9296875,1.0,1.0,1.0,0,2143.375,0.0,103.625
long,primary,root,q2,LGR,kimi-k3,13,12,13,0,0.8928571428571429,0.7596153846153846,0.9134615384615384,0.8461538461538461,0.9230769230769231,1.0,0.8977272727272727,1,742.5,125.875,99.625
long,primary,root,q2,LGR,zcode-glm-5.3,1,1,1,0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0,85.0,0.0,0.0
long,primary,root,q2,LPA0,codex-gpt-6-astra,23,22,23,0,1.0,0.9239130434782609,1.0,0.9239130434782609,1.0,1.0,1.0,0,1992.125,0.0,118.875
long,primary,root,q2,LPA0,codex-gpt-6.1-sol,16,14,16,0,1.0,0.8359375,1.0,0.8359375,1.0,1.0,1.0,0,2012.25,0.0,234.75
long,primary,root,q2,LPA0,kimi-k3,13,12,13,0,1.0,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1,938.0,0.0,30.0
long,primary,root,q2,LPA0,zcode-glm-5.3,1,1,1,0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0,85.0,0.0,0.0
long,primary,root,q3,LGR,codex-gpt-6-astra,23,23,23,0,1.0,0.9510869565217391,1.0,0.9510869565217391,1.0,1.0,1.0,0,1987.375,0.0,130.625
long,primary,root,q3,LGR,codex-gpt-6.1-sol,16,16,16,0,1.0,0.953125,1.0,0.953125,1.0,1.0,1.0,0,2155.125,0.0,97.875
long,primary,root,q3,LGR,kimi-k3,13,12,13,0,0.9404761904761904,0.7884615384615384,0.9519230769230769,0.8365384615384616,0.9230769230769231,1.0,0.9425287356321839,1,798.25,68.375,103.375
long,primary,root,q3,LGR,zcode-glm-5.3,1,1,1,0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0,85.0,0.0,0.0
long,primary,root,q3,LPA0,codex-gpt-6-astra,23,22,23,0,1.0,0.9347826086956522,1.0,0.9347826086956522,1.0,1.0,1.0,0,2045.875,0.0,72.125
long,primary,root,q3,LPA0,codex-gpt-6.1-sol,16,13,16,0,0.9519230769230769,0.7734375,0.9609375,0.8125,1.0,1.0,0.9519230769230769,0,1756.75,146.24999999999997,350.0
long,primary,root,q3,LPA0,kimi-k3,13,12,13,0,1.0,0.9134615384615384,1.0,0.9134615384615384,0.9230769230769231,1.0,1.0,1,936.375,0.0,33.625
long,primary,root,q3,LPA0,zcode-glm-5.3,1,1,1,0,1.0,0.25,1.0,0.25,1.0,1.0,1.0,0,21.25,0.0,63.75
long,primary,root,q4,LGR,codex-gpt-6-astra,23,23,23,0,1.0,0.9347826086956522,1.0,0.9347826086956522,1.0,1.0,1.0,0,2005.875,0.0,100.125
long,primary,root,q4,LGR,codex-gpt-6.1-sol,16,16,16,0,1.0,0.9296875,1.0,0.9296875,1.0,1.0,1.0,0,2095.5,0.0,148.5
long,primary,root,q4,LGR,kimi-k3,13,12,13,0,0.8839285714285715,0.7115384615384616,0.8942307692307693,0.8173076923076923,0.9230769230769231,1.0,0.8705882352941177,1,698.75,145.25,119.0
long,primary,root,q4,LGR,zcode-glm-5.3,1,1,1,0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0,84.0,0.0,0.0
long,primary,root,q4,LPA0,codex-gpt-6-astra,23,22,23,0,1.0,0.8804347826086957,1.0,0.8804347826086957,1.0,1.0,1.0,0,1880.0,0.0,226.0
long,primary,root,q4,LPA0,codex-gpt-6.1-sol,16,15,16,0,0.8964285714285715,0.8359375,0.90625,0.9296875,1.0,1.0,0.8991596638655462,0,1765.125,223.75,255.125
long,primary,root,q4,LPA0,kimi-k3,13,12,13,0,0.9791666666666666,0.8173076923076923,0.9807692307692307,0.8365384615384616,0.9230769230769231,1.0,0.9770114942528735,1,883.125,17.0,62.875
long,primary,root,q4,LPA0,zcode-glm-5.3,1,1,1,0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0,84.0,0.0,0.0
long,primary,child,all,LGR,codex-gpt-6-astra,23,0,23,0,,0.0,1.0,0.0,1.0,1.0,,0,0.0,0.0,18992.0
long,primary,child,all,LGR,codex-gpt-6.1-sol,16,0,16,0,,0.0,1.0,0.0,1.0,1.0,,0,0.0,0.0,24149.0
long,primary,child,all,LGR,kimi-k3,13,11,12,1,0.9469696969696969,0.75,0.9583333333333334,0.7916666666666666,0.9166666666666666,1.0,0.9473684210526316,1,6952.0,197.0,2697.0
long,primary,child,all,LGR,zcode-glm-5.3,1,1,1,0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0,52.0,0.0,0.0
long,primary,child,all,LPA0,codex-gpt-6-astra,23,2,23,0,1.0,0.03804347826086957,1.0,0.03804347826086957,1.0,1.0,1.0,0,426.125,0.0,18565.875
long,primary,child,all,LPA0,codex-gpt-6.1-sol,16,3,16,0,1.0,0.0859375,1.0,0.0859375,1.0,1.0,1.0,0,983.0,0.0,23166.0
long,primary,child,all,LPA0,kimi-k3,13,6,12,1,0.9523809523809524,0.46875,0.9791666666666666,0.4895833333333333,0.9166666666666666,1.0,0.9574468085106383,1,3265.5,379.0,6201.5
long,primary,child,all,LPA0,zcode-glm-5.3,1,0,1,0,,0.0,1.0,0.0,1.0,1.0,,0,0.0,0.0,52.0
long,consensus,root,all,LGR,codex-gpt-6-astra,23,23,23,0,1.0,0.9579574529981566,1.0,0.9579574529981566,1.0,1.0,1.0,0,8097.5,0.0,361.5
long,consensus,root,all,LGR,codex-gpt-6.1-sol,16,16,16,0,1.0,0.9454737815149832,1.0,0.9454737815149832,1.0,1.0,1.0,0,8601.625,0.0,400.375
long,consensus,root,all,LGR,kimi-k3,13,12,13,0,0.9450622591451386,0.728416270684327,0.9614807400009988,0.7669355306833281,0.9230769230769231,1.0,0.949775100438128,1,2831.5,224.0,819.5
long,consensus,root,all,LGR,zcode-glm-5.3,1,1,1,0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0,339.0,0.0,0.0
long,consensus,root,all,LPA0,codex-gpt-6-astra,23,22,23,0,1.0,0.9219507998195999,1.0,0.9219507998195999,1.0,1.0,1.0,0,7803.5,0.0,486.625
long,consensus,root,all,LPA0,codex-gpt-6.1-sol,16,16,16,0,0.9754381003691049,0.8322810292507616,0.9776789470305183,0.8546020822202434,1.0,1.0,0.9738813496551612,0,7450.25,226.0,1084.875
long,consensus,root,all,LPA0,kimi-k3,13,12,13,0,0.9972222222222222,0.8857632298760746,0.9975961538461539,0.8881670760299207,0.9230769230769231,1.0,0.9972934752720274,1,3560.25,8.5,180.0
long,consensus,root,all,LPA0,zcode-glm-5.3,1,1,1,0,1.0,0.7496312684365781,1.0,0.7496312684365781,1.0,1.0,1.0,0,254.125,0.0,84.875
long,consensus,root,q1,LGR,codex-gpt-6-astra,23,23,23,0,1.0,0.967391304347826,1.0,0.967391304347826,1.0,1.0,1.0,0,2028.0,0.0,96.0
long,consensus,root,q1,LGR,codex-gpt-6.1-sol,16,16,16,0,1.0,0.9765625,1.0,0.9765625,1.0,1.0,1.0,0,2222.0,0.0,36.0
long,consensus,root,q1,LGR,kimi-k3,13,12,13,0,0.8452380952380952,0.7211538461538461,0.9326923076923077,0.7884615384615384,0.9230769230769231,1.0,0.9146341463414634,1,688.0,100.5,185.5
long,consensus,root,q1,LGR,zcode-glm-5.3,1,1,1,0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0,85.0,0.0,0.0
long,consensus,root,q1,LPA0,codex-gpt-6-astra,23,22,23,0,1.0,0.9510869565217391,1.0,0.9510869565217391,1.0,1.0,1.0,0,1885.5,0.0,69.625
long,consensus,root,q1,LPA0,codex-gpt-6.1-sol,16,15,16,0,1.0,0.890625,1.0,0.890625,1.0,1.0,1.0,0,1916.125,0.0,101.0
long,consensus,root,q1,LPA0,kimi-k3,13,12,13,0,1.0,0.8974358974358974,1.0,0.8974358974358974,0.9230769230769231,1.0,1.0,1,811.25,0.0,36.5
long,consensus,root,q1,LPA0,zcode-glm-5.3,1,1,1,0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0,85.0,0.0,0.0
long,consensus,root,q2,LGR,codex-gpt-6-astra,23,23,23,0,1.0,0.9782608695652174,1.0,0.9782608695652174,1.0,1.0,1.0,0,2076.25,0.0,34.75
long,consensus,root,q2,LGR,codex-gpt-6.1-sol,16,16,16,0,1.0,0.9296875,1.0,0.9296875,1.0,1.0,1.0,0,2143.375,0.0,103.625
long,consensus,root,q2,LGR,kimi-k3,13,12,13,0,0.9404761904761904,0.7403846153846154,0.9519230769230769,0.7884615384615384,0.9230769230769231,1.0,0.9390243902439024,1,711.75,71.875,184.375
long,consensus,root,q2,LGR,zcode-glm-5.3,1,1,1,0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0,85.0,0.0,0.0
long,consensus,root,q2,LPA0,codex-gpt-6-astra,23,22,23,0,1.0,0.9239130434782609,1.0,0.9239130434782609,1.0,1.0,1.0,0,1992.125,0.0,118.875
long,consensus,root,q2,LPA0,codex-gpt-6.1-sol,16,14,16,0,1.0,0.8359375,1.0,0.8359375,1.0,1.0,1.0,0,2012.25,0.0,234.75
long,consensus,root,q2,LPA0,kimi-k3,13,12,13,0,1.0,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1,938.0,0.0,30.0
long,consensus,root,q2,LPA0,zcode-glm-5.3,1,1,1,0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0,85.0,0.0,0.0
long,consensus,root,q3,LGR,codex-gpt-6-astra,23,23,23,0,1.0,0.9510869565217391,1.0,0.9510869565217391,1.0,1.0,1.0,0,1987.375,0.0,130.625
long,consensus,root,q3,LGR,codex-gpt-6.1-sol,16,16,16,0,1.0,0.953125,1.0,0.953125,1.0,1.0,1.0,0,2155.125,0.0,97.875
long,consensus,root,q3,LGR,kimi-k3,13,12,13,0,0.9880952380952381,0.7596153846153846,0.9903846153846154,0.7692307692307693,0.9230769230769231,1.0,0.9875,1,755.875,14.375,199.75
long,consensus,root,q3,LGR,zcode-glm-5.3,1,1,1,0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0,85.0,0.0,0.0
long,consensus,root,q3,LPA0,codex-gpt-6-astra,23,22,23,0,1.0,0.9347826086956522,1.0,0.9347826086956522,1.0,1.0,1.0,0,2045.875,0.0,72.125
long,consensus,root,q3,LPA0,codex-gpt-6.1-sol,16,13,16,0,0.9615384615384616,0.7734375,0.9765625,0.796875,1.0,1.0,0.9705882352941176,0,1756.75,87.74999999999999,408.5
long,consensus,root,q3,LPA0,kimi-k3,13,12,13,0,1.0,0.9134615384615384,1.0,0.9134615384615384,0.9230769230769231,1.0,1.0,1,936.375,0.0,33.625
long,consensus,root,q3,LPA0,zcode-glm-5.3,1,1,1,0,1.0,0.125,1.0,0.125,1.0,1.0,1.0,0,10.625,0.0,74.375
long,consensus,root,q4,LGR,codex-gpt-6-astra,23,23,23,0,1.0,0.9347826086956522,1.0,0.9347826086956522,1.0,1.0,1.0,0,2005.875,0.0,100.125
long,consensus,root,q4,LGR,codex-gpt-6.1-sol,16,16,16,0,1.0,0.921875,1.0,0.921875,1.0,1.0,1.0,0,2081.125,0.0,162.875
long,consensus,root,q4,LGR,kimi-k3,13,12,13,0,0.9623015873015873,0.6923076923076923,0.9711538461538461,0.7211538461538461,0.9230769230769231,1.0,0.96,1,675.875,37.25,249.875
long,consensus,root,q4,LGR,zcode-glm-5.3,1,1,1,0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0,84.0,0.0,0.0
long,consensus,root,q4,LPA0,codex-gpt-6-astra,23,22,23,0,1.0,0.8804347826086957,1.0,0.8804347826086957,1.0,1.0,1.0,0,1880.0,0.0,226.0
long,consensus,root,q4,LPA0,codex-gpt-6.1-sol,16,15,16,0,0.9144444444444445,0.8359375,0.9375,0.8984375,1.0,1.0,0.9304347826086956,0,1765.125,138.25,340.625
long,consensus,root,q4,LPA0,kimi-k3,13,12,13,0,0.9861111111111112,0.8076923076923077,0.9903846153846154,0.8173076923076923,0.9230769230769231,1.0,0.9882352941176471,1,874.625,8.5,79.875
long,consensus,root,q4,LPA0,zcode-glm-5.3,1,1,1,0,1.0,0.875,1.0,0.875,1.0,1.0,1.0,0,73.5,0.0,10.5
long,consensus,child,all,LGR,codex-gpt-6-astra,23,0,23,0,,0.0,1.0,0.0,1.0,1.0,,0,0.0,0.0,18992.0
long,consensus,child,all,LGR,codex-gpt-6.1-sol,16,0,16,0,,0.0,1.0,0.0,1.0,1.0,,0,0.0,0.0,24149.0
long,consensus,child,all,LGR,kimi-k3,13,11,12,1,0.9453463203463204,0.7395833333333334,0.9583333333333334,0.78125,0.9166666666666666,1.0,0.9466666666666668,1,6942.25,197.0,2706.75
long,consensus,child,all,LGR,zcode-glm-5.3,1,1,1,0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0,52.0,0.0,0.0
long,consensus,child,all,LPA0,codex-gpt-6-astra,23,2,23,0,1.0,0.02717391304347826,1.0,0.02717391304347826,1.0,1.0,1.0,0,297.875,0.0,18694.125
long,consensus,child,all,LPA0,codex-gpt-6.1-sol,16,3,16,0,1.0,0.0859375,1.0,0.0859375,1.0,1.0,1.0,0,983.0,0.0,23166.0
long,consensus,child,all,LPA0,kimi-k3,13,6,12,1,0.9722222222222223,0.375,0.9895833333333334,0.3854166666666667,0.9166666666666666,1.0,0.9729729729729729,1,2495.875,189.5,7160.625
long,consensus,child,all,LPA0,zcode-glm-5.3,1,0,1,0,,0.0,1.0,0.0,1.0,1.0,,0,0.0,0.0,52.0


==> analysis/data/academic-quality-models.csv <==
cohort,configuration_id,scope,weight_set,n_all,n_historical_source_bound,n_complete_Q,n_Q_obs,Q_lower,Q_upper,Q_obs_mean,F_observed_n,F_observed_conditional_mean,F_mean_coverage,P_mean_coverage,R_mean_coverage,all_unknown_worst_case,all_unknown_best_case,estimand
all,zcode-glm-5.3,ref,default,2,0,0,0,3.630535955562228,100.0,,0,,0.0,0.1,0.0315267977781114,3.630535955562228,100.0,game-equal model mean over every frozen version in the cohort
all,codex-gpt-6-astra,ref,default,69,59,0,0,2.3644009780592574,99.1628158638812,,7,0.7229677602557184,0.06004029848173967,0.002898550724637681,0.005630683417596412,2.3644009780592574,99.1628158638812,game-equal model mean over every frozen version in the cohort
all,codex-gpt-6.1-sol,ref,default,59,53,0,0,2.6727528324821006,99.25905214862698,,6,0.7717700004541221,0.06380478976987704,0.006779661016949153,0.0010035682426404995,2.6727528324821006,99.25905214862698,game-equal model mean over every frozen version in the cohort
all,kimi-k3,ref,default,45,38,0,0,2.958132548302899,99.10248593963556,,6,0.7491275969229404,0.06881733966872802,0.013333333333333336,0.0007389812615465822,2.958132548302899,99.10248593963556,game-equal model mean over every frozen version in the cohort
all,zcode-glm-5.3,historical,default,2,0,0,0,0.0,100.0,,0,,0.0,0.0,0.0,0.0,100.0,game-equal model mean over every frozen version in the cohort
all,codex-gpt-6-astra,historical,default,69,59,0,0,2.2629355817251664,99.20740895195256,,7,0.7229677602557184,0.06004029848173967,0.0,0.0026755852842809363,2.2629355817251664,99.20740895195256,game-equal model mean over every frozen version in the cohort
all,codex-gpt-6.1-sol,historical,default,59,53,0,0,2.6727528324821006,99.25905214862698,,6,0.7717700004541221,0.06380478976987704,0.006779661016949153,0.0010035682426404995,2.6727528324821006,99.25905214862698,game-equal model mean over every frozen version in the cohort
all,kimi-k3,historical,default,45,38,0,0,2.958132548302899,99.10248593963556,,6,0.7491275969229404,0.06881733966872802,0.013333333333333336,0.0007389812615465822,2.958132548302899,99.10248593963556,game-equal model mean over every frozen version in the cohort
all,zcode-glm-5.3,ref,equal,2,0,0,0,4.384226592603713,100.0,,0,,0.0,0.1,0.0315267977781114,4.384226592603713,100.0,game-equal model mean over every frozen version in the cohort
all,codex-gpt-6-astra,ref,equal,69,59,0,0,1.6829352419819201,99.39728415451613,,7,0.7229677602557184,0.06004029848173967,0.002898550724637681,0.005630683417596412,1.6829352419819201,99.39728415451613,game-equal model mean over every frozen version in the cohort
all,codex-gpt-6.1-sol,ref,equal,59,53,0,0,1.8923020667335324,99.50603476575131,,6,0.7717700004541221,0.06380478976987704,0.006779661016949153,0.0010035682426404995,1.8923020667335324,99.50603476575131,game-equal model mean over every frozen version in the cohort
all,kimi-k3,ref,equal,45,38,0,0,2.1646457685439757,99.40165729309038,,6,0.7491275969229404,0.06881733966872802,0.013333333333333336,0.0007389812615465822,2.1646457685439757,99.40165729309038,game-equal model mean over every frozen version in the cohort
all,zcode-glm-5.3,historical,equal,2,0,0,0,0.0,100.0,,0,,0.0,0.0,0.0,0.0,100.0,game-equal model mean over every frozen version in the cohort
all,codex-gpt-6-astra,historical,equal,69,59,0,0,1.56213542683573,99.47160596796837,,7,0.7229677602557184,0.06004029848173967,0.0,0.0026755852842809363,1.56213542683573,99.47160596796837,game-equal model mean over every frozen version in the cohort
all,codex-gpt-6.1-sol,historical,equal,59,53,0,0,1.8923020667335324,99.50603476575131,,6,0.7717700004541221,0.06380478976987704,0.006779661016949153,0.0010035682426404995,1.8923020667335324,99.50603476575131,game-equal model mean over every frozen version in the cohort
all,kimi-k3,historical,equal,45,38,0,0,2.1646457685439757,99.40165729309038,,6,0.7491275969229404,0.06881733966872802,0.013333333333333336,0.0007389812615465822,2.1646457685439757,99.40165729309038,game-equal model mean over every frozen version in the cohort
all,zcode-glm-5.3,ref,F_heavy,2,0,0,0,2.3152679777811143,100.0,,0,,0.0,0.1,0.0315267977781114,2.3152679777811143,100.0,game-equal model mean over every frozen version in the cohort
all,codex-gpt-6-astra,ref,F_heavy,69,59,0,0,3.18517473108841,98.86807598869791,,7,0.7229677602557184,0.06004029848173967,0.002898550724637681,0.005630683417596412,3.18517473108841,98.86807598869791,game-equal model mean over every frozen version in the cohort
all,codex-gpt-6.1-sol,ref,F_heavy,59,53,0,0,3.574637194734531,98.96267300807776,,6,0.7717700004541221,0.06380478976987704,0.006779661016949153,0.0010035682426404995,3.574637194734531,98.96267300807776,game-equal model mean over every frozen version in the cohort
all,kimi-k3,ref,F_heavy,45,38,0,0,3.834750571582887,98.74348031548979,,6,0.7491275969229404,0.06881733966872802,0.013333333333333336,0.0007389812615465822,3.834750571582887,98.74348031548979,game-equal model mean over every frozen version in the cohort
all,zcode-glm-5.3,historical,F_heavy,2,0,0,0,0.0,100.0,,0,,0.0,0.0,0.0,0.0,100.0,game-equal model mean over every frozen version in the cohort
all,codex-gpt-6-astra,historical,F_heavy,69,59,0,0,3.1199492792981767,98.8903725327336,,7,0.7229677602557184,0.06004029848173967,0.0,0.0026755852842809363,3.1199492792981767,98.8903725327336,game-equal model mean over every frozen version in the cohort
all,codex-gpt-6.1-sol,historical,F_heavy,59,53,0,0,3.574637194734531,98.96267300807776,,6,0.7717700004541221,0.06380478976987704,0.006779661016949153,0.0010035682426404995,3.574637194734531,98.96267300807776,game-equal model mean over every frozen version in the cohort
all,kimi-k3,historical,F_heavy,45,38,0,0,3.834750571582887,98.74348031548979,,6,0.7491275969229404,0.06881733966872802,0.013333333333333336,0.0007389812615465822,3.834750571582887,98.74348031548979,game-equal model mean over every frozen version in the cohort
long,zcode-glm-5.3,ref,default,1,0,0,0,7.261071911124456,100.0,,0,,0.0,0.2,0.0630535955562228,7.261071911124456,100.0,game-equal model mean over every frozen version in the cohort
long,codex-gpt-6-astra,ref,default,23,16,0,0,1.0213440644285718,99.73219512323172,,1,0.7922622683771127,0.025782978823937062,0.0,0.0,1.0213440644285718,99.73219512323172,game-equal model mean over every frozen version in the cohort
long,codex-gpt-6.1-sol,ref,default,16,12,0,0,1.110598774340858,99.71631726046873,,1,0.7965384058320861,0.027885630277442702,0.0,0.0,1.110598774340858,99.71631726046873,game-equal model mean over every frozen version in the cohort
long,kimi-k3,ref,default,13,9,0,0,5.1953326765492704,98.65987242205453,,3,0.7586890969757971,0.1019936925739072,0.04615384615384616,0.0025580120591997078,5.1953326765492704,98.65987242205453,game-equal model mean over every frozen version in the cohort
long,zcode-glm-5.3,historical,default,1,0,0,0,0.0,100.0,,0,,0.0,0.0,0.0,0.0,100.0,game-equal model mean over every frozen version in the cohort
long,codex-gpt-6-astra,historical,default,23,16,0,0,1.0213440644285718,99.73219512323172,,1,0.7922622683771127,0.025782978823937062,0.0,0.0,1.0213440644285718,99.73219512323172,game-equal model mean over every frozen version in the cohort
long,codex-gpt-6.1-sol,historical,default,16,12,0,0,1.110598774340858,99.71631726046873,,1,0.7965384058320861,0.027885630277442702,0.0,0.0,1.110598774340858,99.71631726046873,game-equal model mean over every frozen version in the cohort
long,kimi-k3,historical,default,13,9,0,0,5.1953326765492704,98.65987242205453,,3,0.7586890969757971,0.1019936925739072,0.04615384615384616,0.0025580120591997078,5.1953326765492704,98.65987242205453,game-equal model mean over every frozen version in the cohort
long,zcode-glm-5.3,ref,equal,1,0,0,0,8.768453185207425,100.0,,0,,0.0,0.2,0.0630535955562228,8.768453185207425,100.0,game-equal model mean over every frozen version in the cohort
long,codex-gpt-6-astra,ref,equal,23,16,0,0,0.6808960429523812,99.82146341548781,,1,0.7922622683771127,0.025782978823937062,0.0,0.0,0.6808960429523812,99.82146341548781,game-equal model mean over every frozen version in the cohort
long,codex-gpt-6.1-sol,ref,equal,16,12,0,0,0.7403991828939053,99.81087817364582,,1,0.7965384058320861,0.027885630277442702,0.0,0.0,0.7403991828939053,99.81087817364582,game-equal model mean over every frozen version in the cohort
long,kimi-k3,ref,equal,13,9,0,0,4.1300999742681235,99.10658161470302,,3,0.7586890969757971,0.1019936925739072,0.04615384615384616,0.0025580120591997078,4.1300999742681235,99.10658161470302,game-equal model mean over every frozen version in the cohort
long,zcode-glm-5.3,historical,equal,1,0,0,0,0.0,100.0,,0,,0.0,0.0,0.0,0.0,100.0,game-equal model mean over every frozen version in the cohort
long,codex-gpt-6-astra,historical,equal,23,16,0,0,0.6808960429523812,99.82146341548781,,1,0.7922622683771127,0.025782978823937062,0.0,0.0,0.6808960429523812,99.82146341548781,game-equal model mean over every frozen version in the cohort
long,codex-gpt-6.1-sol,historical,equal,16,12,0,0,0.7403991828939053,99.81087817364582,,1,0.7965384058320861,0.027885630277442702,0.0,0.0,0.7403991828939053,99.81087817364582,game-equal model mean over every frozen version in the cohort
long,kimi-k3,historical,equal,13,9,0,0,4.1300999742681235,99.10658161470302,,3,0.7586890969757971,0.1019936925739072,0.04615384615384616,0.0025580120591997078,4.1300999742681235,99.10658161470302,game-equal model mean over every frozen version in the cohort
long,zcode-glm-5.3,ref,F_heavy,1,0,0,0,4.6305359555622285,100.0,,0,,0.0,0.2,0.0630535955562228,4.6305359555622285,100.0,game-equal model mean over every frozen version in the cohort
long,codex-gpt-6-astra,ref,F_heavy,23,16,0,0,1.4298816902000007,99.6250731725244,,1,0.7922622683771127,0.025782978823937062,0.0,0.0,1.4298816902000007,99.6250731725244,game-equal model mean over every frozen version in the cohort
long,codex-gpt-6.1-sol,ref,F_heavy,16,12,0,0,1.5548382840772013,99.6028441646562,,1,0.7965384058320861,0.027885630277442702,0.0,0.0,1.5548382840772013,99.6028441646562,game-equal model mean over every frozen version in the cohort
long,kimi-k3,ref,F_heavy,13,9,0,0,6.212036914718768,98.12382139087634,,3,0.7586890969757971,0.1019936925739072,0.04615384615384616,0.0025580120591997078,6.212036914718768,98.12382139087634,game-equal model mean over every frozen version in the cohort
long,zcode-glm-5.3,historical,F_heavy,1,0,0,0,0.0,100.0,,0,,0.0,0.0,0.0,0.0,100.0,game-equal model mean over every frozen version in the cohort
long,codex-gpt-6-astra,historical,F_heavy,23,16,0,0,1.4298816902000007,99.6250731725244,,1,0.7922622683771127,0.025782978823937062,0.0,0.0,1.4298816902000007,99.6250731725244,game-equal model mean over every frozen version in the cohort
long,codex-gpt-6.1-sol,historical,F_heavy,16,12,0,0,1.5548382840772013,99.6028441646562,,1,0.7965384058320861,0.027885630277442702,0.0,0.0,1.5548382840772013,99.6028441646562,game-equal model mean over every frozen version in the cohort
long,kimi-k3,historical,F_heavy,13,9,0,0,6.212036914718768,98.12382139087634,,3,0.7586890969757971,0.1019936925739072,0.04615384615384616,0.0025580120591997078,6.212036914718768,98.12382139087634,game-equal model mean over every frozen version in the cohort


==> analysis/data/academic-sensitivities.csv <==
cohort,configuration_id,metric,sensitivity,n_all,n_included,lower,upper,point,interpretation,scope,exposed_selected_n,public_only_replacement_n,review,n_applicable_games,scope_matching_selected_n,typed_procedural_changed_n
all,zcode-glm-5.3,Q_ref,all_frozen,2,2,3.630535955562228,100.0,,subset sensitivity changes the target population; full-cohort bounds remain primary,,,,,,,
all,zcode-glm-5.3,Q_ref,exclude_PARTIAL_native_window,2,2,3.630535955562228,100.0,,subset sensitivity changes the target population; full-cohort bounds remain primary,,,,,,,
all,zcode-glm-5.3,Q_ref,historical_source_bound_only,2,0,,,,subset sensitivity changes the target population; full-cohort bounds remain primary,,,,,,,
all,zcode-glm-5.3,LGR_consensus,all_frozen,2,2,0.9845617529880478,1.0,1.0,conditional known-label point; all-game evidence bounds,,,,,,,
all,zcode-glm-5.3,LGR_consensus,exclude_PARTIAL_native_window,2,2,0.9845617529880478,1.0,1.0,conditional known-label point; all-game evidence bounds,,,,,,,
all,codex-gpt-6-astra,Q_ref,all_frozen,69,69,2.3644009780592574,99.1628158638812,,subset sensitivity changes the target population; full-cohort bounds remain primary,,,,,,,
all,codex-gpt-6-astra,Q_ref,exclude_PARTIAL_native_window,69,52,3.0663723037265593,98.94829264778322,,subset sensitivity changes the target population; full-cohort bounds remain primary,,,,,,,
all,codex-gpt-6-astra,Q_ref,historical_source_bound_only,69,59,2.6464839854073987,99.0209202475899,,subset sensitivity changes the target population; full-cohort bounds remain primary,,,,,,,
all,codex-gpt-6-astra,LGR_consensus,all_frozen,69,69,0.9458326353013423,1.0,1.0,conditional known-label point; all-game evidence bounds,,,,,,,
all,codex-gpt-6-astra,LGR_consensus,exclude_PARTIAL_native_window,69,52,0.9539540344215235,1.0,1.0,conditional known-label point; all-game evidence bounds,,,,,,,
all,codex-gpt-6.1-sol,Q_ref,all_frozen,59,59,2.6727528324821006,99.25905214862698,,subset sensitivity changes the target population; full-cohort bounds remain primary,,,,,,,
all,codex-gpt-6.1-sol,Q_ref,exclude_PARTIAL_native_window,59,43,3.2540194587672144,99.08890699073235,,subset sensitivity changes the target population; full-cohort bounds remain primary,,,,,,,
all,codex-gpt-6.1-sol,Q_ref,historical_source_bound_only,59,53,2.975328624838565,99.1751712597923,,subset sensitivity changes the target population; full-cohort bounds remain primary,,,,,,,
all,codex-gpt-6.1-sol,LGR_consensus,all_frozen,59,59,0.9191943437991922,0.9968254957350172,0.9965615203761755,conditional known-label point; all-game evidence bounds,,,,,,,
all,codex-gpt-6.1-sol,LGR_consensus,exclude_PARTIAL_native_window,59,43,0.9239922520791244,0.9963662790697675,0.9962797619047619,conditional known-label point; all-game evidence bounds,,,,,,,
all,kimi-k3,Q_ref,all_frozen,45,45,2.958132548302899,99.10248593963556,,subset sensitivity changes the target population; full-cohort bounds remain primary,,,,,,,
all,kimi-k3,Q_ref,exclude_PARTIAL_native_window,45,34,3.9151754315773664,98.81211374363531,,subset sensitivity changes the target population; full-cohort bounds remain primary,,,,,,,
all,kimi-k3,Q_ref,historical_source_bound_only,45,38,3.5030517019376446,98.93715440220001,,subset sensitivity changes the target population; full-cohort bounds remain primary,,,,,,,
all,kimi-k3,LGR_consensus,all_frozen,45,45,0.7971664020195609,0.9681123084280308,0.9606305543055491,conditional known-label point; all-game evidence bounds,,,,,,,
all,kimi-k3,LGR_consensus,exclude_PARTIAL_native_window,45,34,0.8016005407937529,0.9641902473287031,0.9540957248290509,conditional known-label point; all-game evidence bounds,,,,,,,
long,zcode-glm-5.3,Q_ref,all_frozen,1,1,7.261071911124456,100.0,,subset sensitivity changes the target population; full-cohort bounds remain primary,,,,,,,
long,zcode-glm-5.3,Q_ref,exclude_PARTIAL_native_window,1,1,7.261071911124456,100.0,,subset sensitivity changes the target population; full-cohort bounds remain primary,,,,,,,
long,zcode-glm-5.3,Q_ref,historical_source_bound_only,1,0,,,,subset sensitivity changes the target population; full-cohort bounds remain primary,,,,,,,
long,zcode-glm-5.3,LGR_consensus,all_frozen,1,1,1.0,1.0,1.0,conditional known-label point; all-game evidence bounds,,,,,,,
long,zcode-glm-5.3,LGR_consensus,exclude_PARTIAL_native_window,1,1,1.0,1.0,1.0,conditional known-label point; all-game evidence bounds,,,,,,,
long,codex-gpt-6-astra,Q_ref,all_frozen,23,23,1.0213440644285718,99.73219512323172,,subset sensitivity changes the target population; full-cohort bounds remain primary,,,,,,,
long,codex-gpt-6-astra,Q_ref,exclude_PARTIAL_native_window,23,19,1.2363638674661659,99.67581514917524,,subset sensitivity changes the target population; full-cohort bounds remain primary,,,,,,,
long,codex-gpt-6-astra,Q_ref,historical_source_bound_only,23,16,1.468182092616072,99.61503048964559,,subset sensitivity changes the target population; full-cohort bounds remain primary,,,,,,,
long,codex-gpt-6-astra,LGR_consensus,all_frozen,23,23,0.9579574529981566,1.0,1.0,conditional known-label point; all-game evidence bounds,,,,,,,
long,codex-gpt-6-astra,LGR_consensus,exclude_PARTIAL_native_window,23,19,0.9556535554854371,1.0,1.0,conditional known-label point; all-game evidence bounds,,,,,,,
long,codex-gpt-6.1-sol,Q_ref,all_frozen,16,16,1.110598774340858,99.71631726046873,,subset sensitivity changes the target population; full-cohort bounds remain primary,,,,,,,
long,codex-gpt-6.1-sol,Q_ref,exclude_PARTIAL_native_window,16,12,0.0,100.0,,subset sensitivity changes the target population; full-cohort bounds remain primary,,,,,,,
long,codex-gpt-6.1-sol,Q_ref,historical_source_bound_only,16,12,1.4807983657878108,99.62175634729162,,subset sensitivity changes the target population; full-cohort bounds remain primary,,,,,,,
long,codex-gpt-6.1-sol,LGR_consensus,all_frozen,16,16,0.9454737815149832,1.0,1.0,conditional known-label point; all-game evidence bounds,,,,,,,
long,codex-gpt-6.1-sol,LGR_consensus,exclude_PARTIAL_native_window,16,12,0.948129061136254,1.0,1.0,conditional known-label point; all-game evidence bounds,,,,,,,
long,kimi-k3,Q_ref,all_frozen,13,13,5.1953326765492704,98.65987242205453,,subset sensitivity changes the target population; full-cohort bounds remain primary,,,,,,,
long,kimi-k3,Q_ref,exclude_PARTIAL_native_window,13,12,5.62827706626171,98.54819512389241,,subset sensitivity changes the target population; full-cohort bounds remain primary,,,,,,,
long,kimi-k3,Q_ref,historical_source_bound_only,13,9,7.50436942168228,98.06426016518988,,subset sensitivity changes the target population; full-cohort bounds remain primary,,,,,,,
long,kimi-k3,LGR_consensus,all_frozen,13,13,0.728416270684327,0.9614807400009988,0.9450622591451386,conditional known-label point; all-game evidence bounds,,,,,,,
long,kimi-k3,LGR_consensus,exclude_PARTIAL_native_window,13,12,0.7162009599080209,0.9582708016677487,0.9400679190674239,conditional known-label point; all-game evidence bounds,,,,,,,
all,codex-gpt-6-astra,LGR_consensus,exposure_always_unknown,69,69,0.9458326353013423,1.0,1.0,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",root,0,0,,,,
all,codex-gpt-6.1-sol,LGR_consensus,exposure_always_unknown,59,59,0.9191943437991922,0.9968254957350172,0.9965615203761755,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",root,0,0,,,,
all,kimi-k3,LGR_consensus,exposure_always_unknown,45,45,0.7971664020195609,0.9681123084280308,0.9606305543055491,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",root,24,0,,,,
all,zcode-glm-5.3,LGR_consensus,exposure_always_unknown,2,2,0.9845617529880478,1.0,1.0,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",root,0,0,,,,
all,codex-gpt-6-astra,LPA0_consensus,exposure_always_unknown,69,69,0.8091284900265535,0.9967635913219189,0.9959846331367178,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",root,0,0,,,,
all,codex-gpt-6.1-sol,LPA0_consensus,exposure_always_unknown,59,59,0.8223896314551888,0.9913130792851192,0.9890683044987238,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",root,0,0,,,,
all,kimi-k3,LPA0_consensus,exposure_always_unknown,45,45,0.8896182033361749,0.9943081216320245,0.9934853069337957,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",root,24,0,,,,
all,zcode-glm-5.3,LPA0_consensus,exposure_always_unknown,2,2,0.37481563421828906,1.0,1.0,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",root,0,0,,,,
all,codex-gpt-6-astra,LGR_consensus,exposure_always_unknown,69,69,0.0,1.0,,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",child,0,0,,,,
all,codex-gpt-6.1-sol,LGR_consensus,exposure_always_unknown,59,59,0.0,1.0,,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",child,0,0,,,,
all,kimi-k3,LGR_consensus,exposure_always_unknown,45,45,0.8141025641025641,0.967948717948718,0.9589768339768341,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",child,8,1,,,,
all,zcode-glm-5.3,LGR_consensus,exposure_always_unknown,2,2,0.875,1.0,1.0,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",child,0,0,,,,
all,codex-gpt-6-astra,LPA0_consensus,exposure_always_unknown,69,69,0.025362318840579712,1.0,1.0,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",child,0,0,,,,
all,codex-gpt-6.1-sol,LPA0_consensus,exposure_always_unknown,59,59,0.036016949152542374,1.0,1.0,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",child,0,0,,,,
all,kimi-k3,LPA0_consensus,exposure_always_unknown,45,45,0.6474358974358975,0.9967948717948718,0.9944444444444446,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",child,8,0,,,,
all,zcode-glm-5.3,LPA0_consensus,exposure_always_unknown,2,2,0.25,1.0,1.0,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",child,0,0,,,,
long,codex-gpt-6-astra,LGR_consensus,exposure_always_unknown,23,23,0.9579574529981566,1.0,1.0,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",root,0,0,,,,
long,codex-gpt-6.1-sol,LGR_consensus,exposure_always_unknown,16,16,0.9454737815149832,1.0,1.0,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",root,0,0,,,,
long,kimi-k3,LGR_consensus,exposure_always_unknown,13,13,0.728416270684327,0.9614807400009988,0.9450622591451386,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",root,0,0,,,,
long,zcode-glm-5.3,LGR_consensus,exposure_always_unknown,1,1,1.0,1.0,1.0,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",root,0,0,,,,
long,codex-gpt-6-astra,LPA0_consensus,exposure_always_unknown,23,23,0.9219507998195999,1.0,1.0,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",root,0,0,,,,
long,codex-gpt-6.1-sol,LPA0_consensus,exposure_always_unknown,16,16,0.8322810292507616,0.9776789470305183,0.9754381003691049,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",root,0,0,,,,
long,kimi-k3,LPA0_consensus,exposure_always_unknown,13,13,0.8857632298760746,0.9975961538461539,0.9972222222222222,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",root,0,0,,,,
long,zcode-glm-5.3,LPA0_consensus,exposure_always_unknown,1,1,0.7496312684365781,1.0,1.0,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",root,0,0,,,,
long,codex-gpt-6-astra,LGR_consensus,exposure_always_unknown,23,23,0.0,1.0,,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",child,0,0,,,,
long,codex-gpt-6.1-sol,LGR_consensus,exposure_always_unknown,16,16,0.0,1.0,,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",child,0,0,,,,
long,kimi-k3,LGR_consensus,exposure_always_unknown,13,13,0.7395833333333334,0.9583333333333334,0.9453463203463204,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",child,0,0,,,,
long,zcode-glm-5.3,LGR_consensus,exposure_always_unknown,1,1,1.0,1.0,1.0,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",child,0,0,,,,
long,codex-gpt-6-astra,LPA0_consensus,exposure_always_unknown,23,23,0.02717391304347826,1.0,1.0,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",child,0,0,,,,
long,codex-gpt-6.1-sol,LPA0_consensus,exposure_always_unknown,16,16,0.0859375,1.0,1.0,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",child,0,0,,,,
long,kimi-k3,LPA0_consensus,exposure_always_unknown,13,13,0.375,0.9895833333333334,0.9722222222222223,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",child,0,0,,,,
long,zcode-glm-5.3,LPA0_consensus,exposure_always_unknown,1,1,0.0,1.0,,"All exposed axes remain U, including otherwise admissible independent public-only replacements; all fixed game/operation denominators retained.",child,0,0,,,,
all,codex-gpt-6-astra,LPA0_primary,observed_child_self_plan_only,69,69,0.03416149068322981,1.0,1.0,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,primary,69,20,
all,codex-gpt-6-astra,LPA0_primary,actual_received_child_plan_only,69,69,0.0,1.0,,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,primary,69,0,
all,codex-gpt-6.1-sol,LPA0_primary,observed_child_self_plan_only,59,59,0.038135593220338986,1.0,1.0,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,primary,59,20,
all,codex-gpt-6.1-sol,LPA0_primary,actual_received_child_plan_only,59,59,0.0,1.0,,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,primary,59,0,
all,kimi-k3,LPA0_primary,observed_child_self_plan_only,45,45,0.0,1.0,,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,primary,39,0,
all,kimi-k3,LPA0_primary,actual_received_child_plan_only,45,45,0.7275641025641025,0.9903846153846154,0.9738095238095238,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,primary,39,240,
all,zcode-glm-5.3,LPA0_primary,observed_child_self_plan_only,2,2,0.0,1.0,,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,primary,2,0,
all,zcode-glm-5.3,LPA0_primary,actual_received_child_plan_only,2,2,0.3125,1.0,1.0,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,primary,2,5,
all,codex-gpt-6-astra,LPA0_consensus,observed_child_self_plan_only,69,69,0.025362318840579712,1.0,1.0,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,consensus,69,20,
all,codex-gpt-6-astra,LPA0_consensus,actual_received_child_plan_only,69,69,0.0,1.0,,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,consensus,69,0,
all,codex-gpt-6.1-sol,LPA0_consensus,observed_child_self_plan_only,59,59,0.036016949152542374,1.0,1.0,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,consensus,59,20,
all,codex-gpt-6.1-sol,LPA0_consensus,actual_received_child_plan_only,59,59,0.0,1.0,,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,consensus,59,0,
all,kimi-k3,LPA0_consensus,observed_child_self_plan_only,45,45,0.0,1.0,,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,consensus,39,0,
all,kimi-k3,LPA0_consensus,actual_received_child_plan_only,45,45,0.6474358974358975,0.9967948717948718,0.9944444444444446,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,consensus,39,240,
all,zcode-glm-5.3,LPA0_consensus,observed_child_self_plan_only,2,2,0.0,1.0,,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,consensus,2,0,
all,zcode-glm-5.3,LPA0_consensus,actual_received_child_plan_only,2,2,0.25,1.0,1.0,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,consensus,2,5,
long,codex-gpt-6-astra,LPA0_primary,observed_child_self_plan_only,23,23,0.03804347826086957,1.0,1.0,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,primary,23,7,
long,codex-gpt-6-astra,LPA0_primary,actual_received_child_plan_only,23,23,0.0,1.0,,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,primary,23,0,
long,codex-gpt-6.1-sol,LPA0_primary,observed_child_self_plan_only,16,16,0.0859375,1.0,1.0,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,primary,16,11,
long,codex-gpt-6.1-sol,LPA0_primary,actual_received_child_plan_only,16,16,0.0,1.0,,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,primary,16,0,
long,kimi-k3,LPA0_primary,observed_child_self_plan_only,13,13,0.0,1.0,,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,primary,12,0,
long,kimi-k3,LPA0_primary,actual_received_child_plan_only,13,13,0.46875,0.9791666666666666,0.9523809523809524,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,primary,12,48,
long,zcode-glm-5.3,LPA0_primary,observed_child_self_plan_only,1,1,0.0,1.0,,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,primary,1,0,
long,zcode-glm-5.3,LPA0_primary,actual_received_child_plan_only,1,1,0.0,1.0,,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,primary,1,0,
long,codex-gpt-6-astra,LPA0_consensus,observed_child_self_plan_only,23,23,0.02717391304347826,1.0,1.0,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,consensus,23,7,
long,codex-gpt-6-astra,LPA0_consensus,actual_received_child_plan_only,23,23,0.0,1.0,,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,consensus,23,0,
long,codex-gpt-6.1-sol,LPA0_consensus,observed_child_self_plan_only,16,16,0.0859375,1.0,1.0,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,consensus,16,11,
long,codex-gpt-6.1-sol,LPA0_consensus,actual_received_child_plan_only,16,16,0.0,1.0,,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,consensus,16,0,
long,kimi-k3,LPA0_consensus,observed_child_self_plan_only,13,13,0.0,1.0,,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,consensus,12,0,
long,kimi-k3,LPA0_consensus,actual_received_child_plan_only,13,13,0.375,0.9895833333333334,0.9722222222222223,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,consensus,12,48,
long,zcode-glm-5.3,LPA0_consensus,observed_child_self_plan_only,1,1,0.0,1.0,,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,consensus,1,0,
long,zcode-glm-5.3,LPA0_consensus,actual_received_child_plan_only,1,1,0.0,1.0,,Plan linkage only in the named child scope; no received-goal or feature-compliance inference. Other bases remain U; every fixed child population is retained.,child,,,consensus,1,0,
all,zcode-glm-5.3,LGR_consensus,typed_procedural_D_to_U,2,2,0.9845617529880478,1.0,1.0,procedural deviations are made unknown; this is not a memory-failure score,,,,,,,0
all,codex-gpt-6-astra,LGR_consensus,typed_procedural_D_to_U,69,69,0.9458326353013423,1.0,1.0,procedural deviations are made unknown; this is not a memory-failure score,,,,,,,0
all,codex-gpt-6.1-sol,LGR_consensus,typed_procedural_D_to_U,59,59,0.9191943437991922,0.9994703389830508,0.9994054696789536,procedural deviations are made unknown; this is not a memory-failure score,,,,,,,5
all,kimi-k3,LGR_consensus,typed_procedural_D_to_U,45,45,0.7971664020195609,0.9965441673215223,0.9928420416431037,procedural deviations are made unknown; this is not a memory-failure score,,,,,,,41
long,zcode-glm-5.3,LGR_consensus,typed_procedural_D_to_U,1,1,1.0,1.0,1.0,procedural deviations are made unknown; this is not a memory-failure score,,,,,,,0
long,codex-gpt-6-astra,LGR_consensus,typed_procedural_D_to_U,23,23,0.9579574529981566,1.0,1.0,procedural deviations are made unknown; this is not a memory-failure score,,,,,,,0
long,codex-gpt-6.1-sol,LGR_consensus,typed_procedural_D_to_U,16,16,0.9454737815149832,1.0,1.0,procedural deviations are made unknown; this is not a memory-failure score,,,,,,,0
long,kimi-k3,LGR_consensus,typed_procedural_D_to_U,13,13,0.728416270684327,0.9903894668489882,0.9763824767482756,procedural deviations are made unknown; this is not a memory-failure score,,,,,,,12


==> analysis/data/deviation-units.csv <==
sample_id,result_id,prompt_id,configuration_id,root_agent,stage_quartile,task_scale,consensus_goal_label,consensus_plan_link,goal_violation_subtype
2e2e7cc19b70b54b2d7c2a69,e1514907-cb0d-44ec-a458-0190f44b5a95,SP3D-150,codex-gpt-6-astra,True,4,medium,A,D,
8f1dbb64cd6ea625bc1a85c6,e1514907-cb0d-44ec-a458-0190f44b5a95,SP3D-150,codex-gpt-6-astra,True,4,medium,A,D,
d70b920c736012f6f659d75f,e1514907-cb0d-44ec-a458-0190f44b5a95,SP3D-150,codex-gpt-6-astra,True,4,medium,A,D,
fe13bc286cf8c45502d20548,e1514907-cb0d-44ec-a458-0190f44b5a95,SP3D-150,codex-gpt-6-astra,True,4,medium,A,D,
154188d66b8ea4719c7c4a75,a09a0882-82a1-4a9b-ab16-d1375da05d60,SP3D-175,codex-gpt-6-astra,True,4,medium,A,D,
ee1fb89ede416e6bc00a5e4d,steering-20261011-b28559ac,SP3D-200,codex-gpt-6-astra,True,3,medium,A,D,
ddc9c5420e6bc682eb575b65,f228588e-22e6-430d-8774-c6b9b5d0917b,SP3D-214,codex-gpt-6-astra,True,2,short,A,D,
49f5489b86b0ebba463928e5,5c21c0d5-e174-4a4a-bf5d-951dbea7235c,SP3D-001,codex-gpt-6.1-sol,True,4,long,A,D,
9f50d0866048182cc838cdd6,b14ce420-a90c-4d02-938f-07e82021db37,SP3D-057,codex-gpt-6.1-sol,True,4,medium,D,A,PLAN_ONLY_SCOPE
ce0c436a6d4a8e8668ab4681,local-20261004-frostgate-v1,SP3D-169,codex-gpt-6.1-sol,True,4,long,A,D,
e15c561bba7c95d4add622c2,local-20261004-frostgate-v1,SP3D-169,codex-gpt-6.1-sol,True,4,long,A,D,
e719cac3770b8907636f8a67,local-20261004-frostgate-v1,SP3D-169,codex-gpt-6.1-sol,True,4,long,A,D,
f1e3a731935987bbd61a53e2,local-20261004-frostgate-v1,SP3D-169,codex-gpt-6.1-sol,True,4,long,A,D,
f6aa3ae0acae20c9d7b21713,local-20261004-frostgate-v1,SP3D-169,codex-gpt-6.1-sol,True,4,long,A,D,
dd8fb0e8d87a89d03ca684f2,3aa53178-9ac4-5fc1-bcea-be18320fd4f9,SP3D-173,codex-gpt-6.1-sol,True,4,long,A,D,
67322d6a93875fc52ef10182,40b65bfb-f1e5-4a16-af8d-70123944cce2,SP3D-175,codex-gpt-6.1-sol,True,4,medium,A,D,
878e6102f523c7c5a31be573,40b65bfb-f1e5-4a16-af8d-70123944cce2,SP3D-175,codex-gpt-6.1-sol,True,4,medium,A,D,
8f1683d246ec548b69064e2b,9c83faa4-454c-40b6-8e11-e67cec642387,SP3D-182,codex-gpt-6.1-sol,True,4,medium,A,D,
dad6f58bc16d62dabddee442,3df12bc7-7ec0-4c28-a784-66d38690ee43,SP3D-184,codex-gpt-6.1-sol,True,2,short,D,A,TEMP_PATH_CONSTRAINT
0e522b4756721d558e7ce70e,92ab25b6-6cf3-4450-8350-ce8777e9d144,SP3D-197,codex-gpt-6.1-sol,True,3,long,A,D,
a751b43263c54ae61285f78c,92ab25b6-6cf3-4450-8350-ce8777e9d144,SP3D-197,codex-gpt-6.1-sol,True,3,long,A,D,
c99a11d6ba3e8cad10828a1c,92ab25b6-6cf3-4450-8350-ce8777e9d144,SP3D-197,codex-gpt-6.1-sol,True,3,long,A,D,
58c62444d472fc5ce63764b7,92ab25b6-6cf3-4450-8350-ce8777e9d144,SP3D-197,codex-gpt-6.1-sol,True,4,long,A,D,
dd1b1f621cc0bc93805ebf06,7b45a797-2eb8-44f8-b892-069a2ab45953,SP3D-200,codex-gpt-6.1-sol,True,1,medium,D,A,
6c0a625a987c78a0e5c43290,7b45a797-2eb8-44f8-b892-069a2ab45953,SP3D-200,codex-gpt-6.1-sol,True,2,medium,D,A,TEMP_PATH_CONSTRAINT
c3b388734b377cfbf7d35319,7b45a797-2eb8-44f8-b892-069a2ab45953,SP3D-200,codex-gpt-6.1-sol,True,2,medium,D,A,TEMP_PATH_CONSTRAINT
cd0cec10ab34e49ac898fdfc,7b45a797-2eb8-44f8-b892-069a2ab45953,SP3D-200,codex-gpt-6.1-sol,True,2,medium,D,A,TEMP_PATH_CONSTRAINT
5dda3b27ea5af67570661a61,81aec727-a1e4-42c5-a3bf-5e769869e97a,SP3D-212,codex-gpt-6.1-sol,True,1,short,A,D,
602af102e09bdb91477e00d2,81aec727-a1e4-42c5-a3bf-5e769869e97a,SP3D-212,codex-gpt-6.1-sol,True,2,short,U,D,
99351afddff410bad08fe4ec,kimi-k3-20261011,SP3D-001,kimi-k3,False,child,long,D,U,READ_ONLY_SCOPE
a8a4dbf8fa1cabcc2d040cd7,4250f4e6-9962-4637-9c0a-0dab25800c83,SP3D-057,kimi-k3,True,2,medium,D,A,
fe1d34adbb46fd20094ae799,4250f4e6-9962-4637-9c0a-0dab25800c83,SP3D-057,kimi-k3,True,3,medium,D,A,
4148dae45a185375177c1264,c3e3888b-1c44-43fb-99c3-375af1f8b3be,SP3D-059,kimi-k3,True,1,short,D,U,SOURCE_ISOLATION
165023c2921b3da096668703,c3e3888b-1c44-43fb-99c3-375af1f8b3be,SP3D-059,kimi-k3,True,2,short,D,U,TEMP_LOCATION
b6d8defe546cbf375eeabf80,c3e3888b-1c44-43fb-99c3-375af1f8b3be,SP3D-059,kimi-k3,True,3,short,D,U,TEMP_LOCATION
eaae0138f8540af553460618,fd5cf101-e093-4285-b219-82e63890b176,SP3D-104,kimi-k3,False,child,short,D,A,EXCLUSIVE_FILE_SCOPE
e6ff8d367d137b329116a0fb,801ea294-5b6a-423a-ac2c-8047b668bb20,SP3D-106,kimi-k3,True,3,medium,D,A,TEMP_PATH_CONSTRAINT
e732fe8c48b47fceb2bbe454,99bdaa34-f504-43e7-8c08-dd9393a2d18e,SP3D-118,kimi-k3,False,child,long,D,U,TEMP_LOCATION
32e55fdcd95ccaca8d989bde,99bdaa34-f504-43e7-8c08-dd9393a2d18e,SP3D-118,kimi-k3,True,1,long,D,A,PLAN_ONLY_SCOPE
469fea50d5e530772e07da2f,99bdaa34-f504-43e7-8c08-dd9393a2d18e,SP3D-118,kimi-k3,True,1,long,D,A,PLAN_ONLY_SCOPE
75aaa5f5c1f74484c1f8f95e,99bdaa34-f504-43e7-8c08-dd9393a2d18e,SP3D-118,kimi-k3,True,1,long,D,A,PLAN_ONLY_SCOPE
7de9baa8059b424ff1724e47,99bdaa34-f504-43e7-8c08-dd9393a2d18e,SP3D-118,kimi-k3,True,1,long,D,A,PLAN_ONLY_SCOPE
af5e19ac04dba8bfa8b0ec6f,99bdaa34-f504-43e7-8c08-dd9393a2d18e,SP3D-118,kimi-k3,True,1,long,D,A,PLAN_ONLY_SCOPE
ebeff957944fe17bf9e06ce7,99bdaa34-f504-43e7-8c08-dd9393a2d18e,SP3D-118,kimi-k3,True,1,long,D,A,PLAN_ONLY_SCOPE
1ff3add6254563dbc659351c,99bdaa34-f504-43e7-8c08-dd9393a2d18e,SP3D-118,kimi-k3,True,2,long,D,A,PLAN_ONLY_SCOPE
5d5925594896823e05c604f8,99bdaa34-f504-43e7-8c08-dd9393a2d18e,SP3D-118,kimi-k3,True,2,long,D,A,
6e8e89c025d3c04c565a5601,99bdaa34-f504-43e7-8c08-dd9393a2d18e,SP3D-118,kimi-k3,True,2,long,D,A,PLAN_ONLY_SCOPE
71ecc6b196e72cd1e70c6850,99bdaa34-f504-43e7-8c08-dd9393a2d18e,SP3D-118,kimi-k3,True,2,long,D,A,
f2c6d62458575950d8e50504,99bdaa34-f504-43e7-8c08-dd9393a2d18e,SP3D-118,kimi-k3,True,2,long,D,A,PLAN_ONLY_SCOPE
60734483a5b84ca5f3f6b4b5,99bdaa34-f504-43e7-8c08-dd9393a2d18e,SP3D-118,kimi-k3,True,3,long,D,A,PLAN_ONLY_SCOPE
3fc7ab3c58a4ecc0b87ac616,99bdaa34-f504-43e7-8c08-dd9393a2d18e,SP3D-118,kimi-k3,True,4,long,D,A,PLAN_ONLY_SCOPE
db66508114b003fa49ee73ee,99bdaa34-f504-43e7-8c08-dd9393a2d18e,SP3D-118,kimi-k3,True,4,long,D,A,PLAN_ONLY_SCOPE
11a161997444c5644d0cfc08,5bbdda46-3ca3-4ab9-a080-05a4d091174e,SP3D-130,kimi-k3,True,4,medium,D,A,PLAN_ONLY_SCOPE
30131ac5c4a5d8d04ab5a21d,5bbdda46-3ca3-4ab9-a080-05a4d091174e,SP3D-130,kimi-k3,True,4,medium,D,A,PLAN_ONLY_SCOPE
4995e4befc341779992eb878,5bbdda46-3ca3-4ab9-a080-05a4d091174e,SP3D-130,kimi-k3,True,4,medium,D,A,PLAN_ONLY_SCOPE
edad8c2eb152a238721e70eb,5bbdda46-3ca3-4ab9-a080-05a4d091174e,SP3D-130,kimi-k3,True,4,medium,D,A,PLAN_ONLY_SCOPE
0f3fab21588902ea52e33814,a8c3ac39-fa38-4e7f-867d-91507bde02b3,SP3D-135,kimi-k3,False,child,long,A,D,
6a8de4ee73672ce80c8606ae,064e9237-ed3a-4081-b033-6ff82f0ebcf1,SP3D-150,kimi-k3,True,4,medium,D,U,PLAN_ONLY_SCOPE
8b452300534a1a55ca8180f6,064e9237-ed3a-4081-b033-6ff82f0ebcf1,SP3D-150,kimi-k3,True,4,medium,D,U,PLAN_ONLY_SCOPE
a31489049a8b79efb201b8a5,064e9237-ed3a-4081-b033-6ff82f0ebcf1,SP3D-150,kimi-k3,True,4,medium,D,U,PLAN_ONLY_SCOPE
92cfe29e954ac4187b69af55,d7dbe778-67ce-459b-b69d-1a5a04ad0f75,SP3D-152,kimi-k3,True,1,long,D,A,OTHER_BUILT_GAME_CONTENT_ACCESS
4020cef7ca8b610206fcfee2,kimi-20261006-v2,SP3D-171,kimi-k3,True,4,medium,D,A,PLAN_ONLY_SCOPE
0da2bac53d6b0a97b18ee4fa,a030ed93-887f-4472-af01-8ca67b237d3e,SP3D-173,kimi-k3,True,4,long,D,U,
c4de48b3d8b7796c0a2d16ce,a030ed93-887f-4472-af01-8ca67b237d3e,SP3D-173,kimi-k3,True,4,long,A,D,
392c4432720f35997bc1d2f4,715a6a67-7b4e-423b-80ec-e4c9ef707218,SP3D-180,kimi-k3,False,child,long,D,A,
f7141c42aa0dcaf65f963786,715a6a67-7b4e-423b-80ec-e4c9ef707218,SP3D-180,kimi-k3,False,child,long,D,A,
92bc926f245a3640a067322d,58286908-7f10-419b-854c-a2aa77ddbb52,SP3D-182,kimi-k3,True,1,medium,D,A,PLAN_ONLY_SCOPE
b2d6ce1843c868f5fd9470f6,58286908-7f10-419b-854c-a2aa77ddbb52,SP3D-182,kimi-k3,True,1,medium,D,A,PLAN_ONLY_SCOPE
f041a6e1af74064514626f2d,58286908-7f10-419b-854c-a2aa77ddbb52,SP3D-182,kimi-k3,True,2,medium,D,A,PLAN_ONLY_SCOPE
f8afd103dc1e629ff977ce32,01a97161-66a4-4daf-8955-5f3aab832eda,SP3D-213,kimi-k3,False,child,short,D,A,READ_ONLY_SCOPE
127dd4207bc75c9ec9d8db71,01a97161-66a4-4daf-8955-5f3aab832eda,SP3D-213,kimi-k3,True,2,short,D,A,TEMP_LOCATION
65d2e4c3ffbb4e815a1a9030,01a97161-66a4-4daf-8955-5f3aab832eda,SP3D-213,kimi-k3,True,3,short,A,D,
79fac9da40ff3627b2a790e2,01a97161-66a4-4daf-8955-5f3aab832eda,SP3D-213,kimi-k3,True,3,short,A,D,
46db81bb484c96748fe49925,01a97161-66a4-4daf-8955-5f3aab832eda,SP3D-213,kimi-k3,True,4,short,A,D,
5d1388fc83dbd92d41762257,01a97161-66a4-4daf-8955-5f3aab832eda,SP3D-213,kimi-k3,True,4,short,A,D,
8c88f78265f303ba7e5f9d9e,01a97161-66a4-4daf-8955-5f3aab832eda,SP3D-213,kimi-k3,True,4,short,A,D,
ab2a764161b9ee74994169fb,01a97161-66a4-4daf-8955-5f3aab832eda,SP3D-213,kimi-k3,True,4,short,A,D,
ced86e582ff5124117324966,01a97161-66a4-4daf-8955-5f3aab832eda,SP3D-213,kimi-k3,True,4,short,A,D,
4c563191d9c68dfff12355b0,6c0fe928-4426-4d74-aecd-0f9b66a373bf,SP3D-214,kimi-k3,False,child,short,D,A,READ_ONLY_SCOPE
cd2f3889830a1a78424be836,6c0fe928-4426-4d74-aecd-0f9b66a373bf,SP3D-214,kimi-k3,False,child,short,D,A,TEMP_PATH_CONSTRAINT
efe33c9148dfafbda9454380,6c0fe928-4426-4d74-aecd-0f9b66a373bf,SP3D-214,kimi-k3,False,child,short,D,A,READ_ONLY_SCOPE
a4e682b7d56e2769b442e4ae,157fda80-373b-47df-b4bd-5ed3d1f9f896,SP3D-217,kimi-k3,True,4,medium,D,A,
982bfab9aa4e5afd2d56e247,7cd3bf2d-ce5b-4ef6-b1f6-963ae61021d1,SP3D-238,kimi-k3,False,child,short,D,A,
ab69b825413ea1443106bd8b,7cd3bf2d-ce5b-4ef6-b1f6-963ae61021d1,SP3D-238,kimi-k3,True,3,short,D,A,TEMP_LOCATION
c76670d49ce5c1a926ca47a2,7cd3bf2d-ce5b-4ef6-b1f6-963ae61021d1,SP3D-238,kimi-k3,True,3,short,D,A,TEMP_LOCATION
72417141b354d253b77d39fa,7cd3bf2d-ce5b-4ef6-b1f6-963ae61021d1,SP3D-238,kimi-k3,True,4,short,D,A,TEMP_LOCATION
d9c1d30ad4c53f22ff6d72f9,7cd3bf2d-ce5b-4ef6-b1f6-963ae61021d1,SP3D-238,kimi-k3,True,4,short,D,A,TEMP_LOCATION
ee92a1dc3ae9bf86b24219c3,7cd3bf2d-ce5b-4ef6-b1f6-963ae61021d1,SP3D-238,kimi-k3,True,4,short,D,A,TEMP_LOCATION
94e8a71cd056a662b9f27f3d,611b8b5a-1bed-4004-ac8e-436477fe2818,SP3D-254,kimi-k3,True,2,short,D,A,TEMP_PATH_CONSTRAINT
5b7c46a7f863f3f0febe79fe,611b8b5a-1bed-4004-ac8e-436477fe2818,SP3D-254,kimi-k3,True,3,short,D,A,TEMP_PATH_CONSTRAINT
3c4aa8cc62b42bed9e43b694,611b8b5a-1bed-4004-ac8e-436477fe2818,SP3D-254,kimi-k3,True,4,short,D,A,TEMP_PATH_CONSTRAINT
9b360e97498837040b46b46a,611b8b5a-1bed-4004-ac8e-436477fe2818,SP3D-254,kimi-k3,True,4,short,D,A,TEMP_PATH_CONSTRAINT
e0436191f5a58665767bed23,611b8b5a-1bed-4004-ac8e-436477fe2818,SP3D-254,kimi-k3,True,4,short,D,A,TEMP_PATH_CONSTRAINT
ef31851accb4edcf265ad70b,24c44246-8486-4ef4-9952-4107b446cd0c,SP3D-255,kimi-k3,True,2,short,D,A,TEMP_LOCATION


==> analysis/data/run-extract.csv <==
result_id,prompt_id,configuration_id,game_name,native_scope_status,task_scale_current_reference,academic_native_attribution_eligible,academic_authenticated_root_logical_model_responses,academic_authenticated_descendant_model_responses,academic_F_historical_observed,academic_F_historical_coverage,academic_Q,academic_Q_obs
645556d9-d1d7-42ed-9e46-4cd7aba09175,SP3D-001,codex-gpt-6-astra,SP3D-001,BOUND_OBSERVED,long,True,291.0,479.0,,0.0,,
5c21c0d5-e174-4a4a-bf5d-951dbea7235c,SP3D-001,codex-gpt-6.1-sol,SP3D-001,BOUND_OBSERVED,long,True,1615.0,2906.0,,0.0,,
kimi-k3-20261011,SP3D-001,kimi-k3,SP3D-001,BOUND_OBSERVED,long,True,517.0,1371.0,,0.0,,
63afaecb-5955-5614-8efe-4c1862024c08,SP3D-004,codex-gpt-6.1-sol,螺旋跳跃,BOUND_OBSERVED,short,False,,,,0.0,,
8332944d-444f-5a23-8b14-6ad683e63bea,SP3D-005,codex-gpt-6-astra,桥梁竞赛,PARTIAL,long,True,274.0,457.0,,0.0,,
2168164d-c3db-4de9-b963-b035936d50b6,SP3D-005,codex-gpt-6.1-sol,桥梁竞赛,BOUND_OBSERVED,long,True,1106.0,1330.0,,0.0,,
ac9bc053-3d00-451f-9415-bb938ff2dbc5,SP3D-005,kimi-k3,桥梁竞赛,BOUND_OBSERVED,long,True,481.0,124.0,,0.0,,
40c804d1-59d9-4539-9217-898e22a2478d,SP3D-010,codex-gpt-6-astra,躲猫猫,PARTIAL,medium,True,1503.0,2659.0,,0.0,,
cc1d7143-fa07-4e44-99a1-86ce0abd63f8,SP3D-010,codex-gpt-6.1-sol,躲猫猫,BOUND_OBSERVED,medium,True,1254.0,2190.0,,0.0,,
fd4624df-7af6-48d4-82a8-c027c35fed1a,SP3D-020,codex-gpt-6-astra,纪念碑谷,BOUND_OBSERVED,long,True,1236.0,2324.0,,0.0,,
07874340-42b3-40a8-af6c-fd1597a3ad7d,SP3D-020,codex-gpt-6.1-sol,纪念碑谷,PARTIAL,long,True,3263.0,9215.0,,0.0,,
a72a2f76-a088-4c06-a69a-f3bc1b06df95,SP3D-020,kimi-k3,纪念碑谷,BOUND_OBSERVED,long,True,559.0,97.0,,0.0,,
8161e7a5-2529-41d1-afc6-eec3d1797160,SP3D-028,codex-gpt-6-astra,索尼克冲刺,PARTIAL,short,True,233.0,740.0,,0.0,,
3c232470-f756-4f51-b174-d191bf659284,SP3D-028,codex-gpt-6.1-sol,索尼克冲刺,PARTIAL,short,True,807.0,1951.0,,0.0,,
09a9f0ac-cd3d-4358-bb19-8f975304bb5c,SP3D-028,kimi-k3,索尼克冲刺,PARTIAL,short,True,199.0,3043.0,,0.0,,
7f3eb504-1d4d-4bf6-ae00-c39fdad815ac,SP3D-057,codex-gpt-6-astra,疯狂动物园,PARTIAL,medium,True,365.0,757.0,,0.0,,
b14ce420-a90c-4d02-938f-07e82021db37,SP3D-057,codex-gpt-6.1-sol,疯狂动物园,PARTIAL,medium,True,276.0,428.0,,0.0,,
4250f4e6-9962-4637-9c0a-0dab25800c83,SP3D-057,kimi-k3,疯狂动物园,PARTIAL,medium,True,702.0,766.0,,0.0,,
2ece4f58-10a9-4fe6-a4e3-4ab4602764e7,SP3D-059,codex-gpt-6-astra,机械迷宫,BOUND_OBSERVED,short,True,337.0,826.0,,0.0,,
d044d868-03e6-4495-8ab6-32190792bfaa,SP3D-059,codex-gpt-6.1-sol,机械迷宫,BOUND_OBSERVED,short,True,605.0,1173.0,,0.0,,
c3e3888b-1c44-43fb-99c3-375af1f8b3be,SP3D-059,kimi-k3,机械迷宫,BOUND_OBSERVED,short,True,503.0,144.0,,0.0,,
5e32aa3a-6e7d-4aae-92a2-0eb0d6fbbb9e,SP3D-061,codex-gpt-6-astra,从前有座塔,PARTIAL,medium,True,373.0,648.0,,0.0,,
18881973-e655-4e56-b2e2-1fc4d5530ad2,SP3D-061,codex-gpt-6.1-sol,从前有座塔,PARTIAL,medium,True,482.0,852.0,,0.0,,
572280d9-26f9-4f20-8d71-a1000cac5942,SP3D-061,kimi-k3,从前有座塔,PARTIAL,medium,True,394.0,0.0,,0.0,,
5c5d455c-6060-49c2-8d4d-550bc381f378,SP3D-071,codex-gpt-6-astra,我的小宇宙,PARTIAL,long,True,1635.0,4511.0,,0.0,,
369786b1-b26d-4089-b5ba-eb800dcb10b0,SP3D-073,codex-gpt-6-astra,宝可梦探险寻宝,BOUND_OBSERVED,long,True,1064.0,2118.0,,0.0,,
sp3d073-codex-gpt61sol-live-polish-20261024-25e68f07fc,SP3D-073,codex-gpt-6.1-sol,宝可梦探险寻宝,BOUND_OBSERVED,long,True,2242.0,4869.0,,0.0,,
46e1224c-5321-44dd-93e6-c1f6f2569bbd,SP3D-073,kimi-k3,宝可梦探险寻宝,BOUND_OBSERVED,long,True,170.0,3468.0,0.7760954419541677,0.4319154721671911,,
fa01a02f-0747-4d07-ab43-58438838ffd2,SP3D-081,codex-gpt-6-astra,Pokémon GO,BOUND_OBSERVED,short,True,441.0,655.0,,0.0,,
9361e168-79be-5425-bfa7-98eb592054bc,SP3D-081,codex-gpt-6.1-sol,Pokémon GO,BOUND_OBSERVED,short,True,314.0,518.0,,0.0,,
7df0d6d4-9e82-40d3-8593-c8768f962d4a,SP3D-081,kimi-k3,Pokémon GO,BOUND_OBSERVED,short,True,489.0,0.0,,0.0,,
d4b12949-6733-4857-96fa-816a34291fba,SP3D-083,codex-gpt-6.1-sol,狂野飙车8,BOUND_OBSERVED,short,True,3491.0,7219.0,,0.0,,
da068ae4-6f1e-49c4-9fa3-c74feb7c0a41,SP3D-083,kimi-k3,狂野飙车8,BOUND_OBSERVED,short,True,834.0,1021.0,,0.0,,
fef7d5b2-fc61-4c52-b7d7-22120918799a,SP3D-095,codex-gpt-6-astra,魔兽争霸III（Warcraft III）,BOUND_OBSERVED,medium,True,575.0,1397.0,,0.0,,
bfa2b03c-8f8f-409d-9518-8ee7b98c082d,SP3D-095,codex-gpt-6.1-sol,魔兽争霸III（Warcraft III）,BOUND_OBSERVED,medium,True,2810.0,8003.0,,0.0,,
393a6851-e102-4bde-ac75-441fb8906be6,SP3D-095,kimi-k3,魔兽争霸III（Warcraft III）,BOUND_OBSERVED,medium,True,1162.0,1611.0,,0.0,,
896cb491-8822-455e-919e-363512583b19,SP3D-104,codex-gpt-6-astra,小鳄鱼探险记（Lil Gator Game）,BOUND_OBSERVED,short,True,894.0,1878.0,,0.0,,
b5a5d55c-37b7-4937-9b59-a762e8dce4ea,SP3D-104,codex-gpt-6.1-sol,小鳄鱼探险记（Lil Gator Game）,PARTIAL,short,True,628.0,1158.0,,0.0,,
fd5cf101-e093-4285-b219-82e63890b176,SP3D-104,kimi-k3,小鳄鱼探险记（Lil Gator Game）,PARTIAL,short,True,231.0,3746.0,,0.0,,
18505051-df38-4ff6-8642-a928c5dc09fd,SP3D-105,codex-gpt-6-astra,风之旅人（Journey）,BOUND_OBSERVED,short,True,509.0,1160.0,,0.0,,
eea0786a-433e-427c-a695-c8eaea0c88cf,SP3D-105,codex-gpt-6.1-sol,风之旅人（Journey）,BOUND_OBSERVED,short,True,201.0,303.0,,0.0,,
355bbd86-14a3-4a98-ba71-dcea91243920,SP3D-106,codex-gpt-6-astra,最后的篝火（The Last Campfire）,PARTIAL,medium,True,235.0,460.0,,0.0,,
60a7cbc5-96d7-41fd-bb94-edad2bd0adbd,SP3D-106,codex-gpt-6.1-sol,最后的篝火（The Last Campfire）,PARTIAL,medium,True,211.0,473.0,,0.0,,
801ea294-5b6a-423a-ac2c-8047b668bb20,SP3D-106,kimi-k3,最后的篝火（The Last Campfire）,BOUND_OBSERVED,medium,True,578.0,168.0,,0.0,,
d29f20f9-3aa0-425c-a6b2-6ab28dcb9531,SP3D-118,codex-gpt-6-astra,拳皇’98（The King of Fighters ’98）,BOUND_OBSERVED,long,True,492.0,1009.0,,0.0,,
d61e71ad-b935-46f0-844a-aff820ff8b0e,SP3D-118,codex-gpt-6.1-sol,拳皇’98（The King of Fighters ’98）,BOUND_OBSERVED,long,True,341.0,1001.0,,0.0,,
99bdaa34-f504-43e7-8c08-dd9393a2d18e,SP3D-118,kimi-k3,拳皇’98（The King of Fighters ’98）,BOUND_OBSERVED,long,True,488.0,80.0,,0.0,,
450210a4-4817-4951-af77-13575d914af9,SP3D-119,codex-gpt-6-astra,VR战士2（Virtua Fighter 2）,BOUND_OBSERVED,medium,True,254.0,927.0,,0.0,,
ae5d8a66-5c08-4ba8-bc12-d4ec7eee4620,SP3D-119,codex-gpt-6.1-sol,VR战士2（Virtua Fighter 2）,BOUND_OBSERVED,medium,True,265.0,890.0,,0.0,,
96820341-b299-4bb4-b48f-98bbdc10055b,SP3D-119,kimi-k3,VR战士2（Virtua Fighter 2）,BOUND_OBSERVED,medium,True,258.0,488.0,,0.0,,
ed9a6cdc-0e96-4029-9aa6-8d6889c199fc,SP3D-130,codex-gpt-6-astra,怪物猎人：双场狩猎,BOUND_OBSERVED,medium,True,81.0,248.0,,0.0,,
5bbdda46-3ca3-4ab9-a080-05a4d091174e,SP3D-130,kimi-k3,怪物猎人：双场狩猎,BOUND_OBSERVED,medium,True,432.0,499.0,,0.0,,
5597b0ab-f7d2-4e1a-9c2d-2cf0a5676212,SP3D-131,codex-gpt-6-astra,英雄联盟：六英雄单路对决,BOUND_OBSERVED,long,True,255.0,581.0,,0.0,,
93461bca-8ab8-47f5-a0a8-331a624971ff,SP3D-131,codex-gpt-6.1-sol,英雄联盟：六英雄单路对决,BOUND_OBSERVED,long,True,614.0,1127.0,,0.0,,
eb26c2a3-4881-44cf-aaf6-69cd5cb307d8,SP3D-131,kimi-k3,英雄联盟：六英雄单路对决,BOUND_OBSERVED,long,False,,,,0.0,,
e04a4827-96a9-5582-b1c1-31addd29dd5f,SP3D-132,codex-gpt-6-astra,欧洲卡车模拟：阿尔卑斯乡野货运,BOUND_OBSERVED,short,True,640.0,1493.0,,0.0,,
7f984b21-290d-4640-85f8-9d51d2a21e1e,SP3D-132,kimi-k3,欧洲卡车模拟：阿尔卑斯乡野货运,BOUND_OBSERVED,short,True,763.0,341.0,,0.0,,
f3c1e0db-f070-5ccf-b0f3-3e87729c7631,SP3D-133,codex-gpt-6-astra,足球经理：单场战术指挥,BOUND_OBSERVED,long,True,1267.0,1903.0,,0.0,,
db48866b-0261-4216-89e3-6564a6d37ba9,SP3D-134,codex-gpt-6-astra,FIFA：世界杯四队对决,BOUND_OBSERVED,medium,True,2658.0,5055.0,,0.0,,
1c42452b-aecf-5345-86b7-e5ee4c34ea23,SP3D-135,codex-gpt-6-astra,抢滩登陆：海岸防线,BOUND_OBSERVED,long,True,992.0,1696.0,,0.0,,
a8c3ac39-fa38-4e7f-867d-91507bde02b3,SP3D-135,kimi-k3,抢滩登陆：海岸防线,BOUND_OBSERVED,long,True,167.0,1719.0,,0.0,,
81cdf940-aa6d-5b47-9043-d73a5a3c010d,SP3D-135,zcode-glm-5.3,抢滩登陆：海岸防线,BOUND_OBSERVED,long,True,403.0,57.0,,0.0,,
0e3db1f2-f1f0-4d2b-b73d-e1ab208163d2,SP3D-136,codex-gpt-6-astra,安布雷拉历代记：洋馆惊魂,BOUND_OBSERVED,long,True,923.0,1643.0,,0.0,,
b6572437-0bdd-4a3a-9245-08f2592371d6,SP3D-138,codex-gpt-6-astra,跑跑卡丁车：城镇高速公路,BOUND_OBSERVED,medium,True,2098.0,4019.0,,0.0,,
aaad5ccf-ba33-42d0-870d-79dc5082666e,SP3D-138,codex-gpt-6.1-sol,跑跑卡丁车：城镇高速公路,BOUND_OBSERVED,medium,True,217.0,593.0,,0.0,,
fd7eac2d-4a6b-441b-9bc0-e8326ff62219,SP3D-138,kimi-k3,跑跑卡丁车：城镇高速公路,BOUND_OBSERVED,medium,True,416.0,568.0,,0.0,,
c4c8d131-6f9a-4c3c-8e60-c1eef0a7b7cc,SP3D-138,zcode-glm-5.3,跑跑卡丁车：城镇高速公路,BOUND_OBSERVED,medium,True,291.0,580.0,,0.0,,
b84dc18a-0d22-42f2-bc1e-a62d172c00c4,SP3D-139,codex-gpt-6-astra,刺客信条：大革命：巴黎屋顶与庭院刺杀,BOUND_OBSERVED,medium,True,454.0,1310.0,0.68375,0.7079646017699116,,
d2d14bff-6f00-4726-96eb-366bb25581ae,SP3D-139,codex-gpt-6.1-sol,刺客信条：大革命：巴黎屋顶与庭院刺杀,BOUND_OBSERVED,medium,True,869.0,1607.0,0.8266033254156769,0.4918224299065421,,
d5327981-2b2f-4322-b4f4-1827e7fb2c72,SP3D-141,codex-gpt-6-astra,合金装备5：幻痛：阿富汗侦察与营救,BOUND_OBSERVED,long,True,285.0,542.0,,0.0,,
320f8f63-4de8-4740-b888-b51740a0f7d4,SP3D-143,codex-gpt-6-astra,只狼：影逝二度：苇名城邑与武士大将,BOUND_OBSERVED,long,True,445.0,959.0,,0.0,,
56394c20-a908-4be8-a021-a5d4af201e0a,SP3D-143,codex-gpt-6.1-sol,只狼：影逝二度：苇名城邑与武士大将,BOUND_OBSERVED,long,True,916.0,1999.0,,0.0,,
d1d3270e-ed6d-4a83-85a9-387e0c1f1f4e,SP3D-144,codex-gpt-6-astra,黑暗之魂3：洛斯里克高墙与篝火捷径,PARTIAL,long,True,346.0,644.0,,0.0,,
a5cf1fc3-d79a-49d5-92c7-2b701e956612,SP3D-144,codex-gpt-6.1-sol,黑暗之魂3：洛斯里克高墙与篝火捷径,PARTIAL,long,True,419.0,1130.0,,0.0,,
0a607878-e097-412c-8748-6fa2dea5abc6,SP3D-145,codex-gpt-6-astra,战神（2018）：冰斧机关与父子猎战,BOUND_OBSERVED,long,True,212.0,373.0,,0.0,,
e1514907-cb0d-44ec-a458-0190f44b5a95,SP3D-150,codex-gpt-6-astra,神秘海域4：马达加斯加十二座塔,BOUND_OBSERVED,medium,True,416.0,847.0,0.6041666666666666,0.11495285136955546,,
795958fa-e61b-4838-aa81-811939c725bd,SP3D-150,codex-gpt-6.1-sol,神秘海域4：马达加斯加十二座塔,BOUND_OBSERVED,medium,True,1007.0,1354.0,,0.0,,
064e9237-ed3a-4081-b033-6ff82f0ebcf1,SP3D-150,kimi-k3,神秘海域4：马达加斯加十二座塔,BOUND_OBSERVED,medium,True,589.0,72.0,,0.0,,
0b0bea4b-3738-469f-a213-459fff0b8ba4,SP3D-152,codex-gpt-6-astra,死亡空间：石村号维修危机,BOUND_OBSERVED,long,True,959.0,742.0,,0.0,,
ecd59d37-b15c-4e61-a3e7-7a4bcefc01a5,SP3D-152,codex-gpt-6.1-sol,死亡空间：石村号维修危机,BOUND_OBSERVED,long,True,199.0,533.0,,0.0,,
d7dbe778-67ce-459b-b69d-1a5a04ad0f75,SP3D-152,kimi-k3,死亡空间：石村号维修危机,BOUND_OBSERVED,long,True,455.0,668.0,,0.0,,
7c639b9e-fa6e-45c9-91dd-37c340e9b318,SP3D-157,codex-gpt-6-astra,极品飞车：热力追踪：海岸竞速与警匪追逐,BOUND_OBSERVED,medium,True,4557.0,9859.0,,0.0,,
0cd7d321-92b9-485b-bf46-a9fe65d0ece4,SP3D-157,codex-gpt-6.1-sol,极品飞车：热力追踪：海岸竞速与警匪追逐,BOUND_OBSERVED,medium,True,5843.0,14611.0,,0.0,,
781e71d5-ab74-40df-8eee-f1db8d2e4be3,SP3D-162,codex-gpt-6-astra,星际拓荒：木炉星、废岩星与挪麦定位器,PARTIAL,short,True,340.0,522.0,,0.0,,
cfcbbfb4-097f-44ba-890a-3a3e4382cbdb,SP3D-162,codex-gpt-6.1-sol,星际拓荒：木炉星、废岩星与挪麦定位器,PARTIAL,short,True,352.0,606.0,,0.0,,
a00b8199-09db-4641-a733-bf0474930a9e,SP3D-163,codex-gpt-6-astra,深海迷航：五号逃生舱、海藻森林与蛇菇洞,PARTIAL,medium,True,266.0,433.0,,0.0,,
8d6f53a5-94df-437d-805b-1ead898141d0,SP3D-163,codex-gpt-6.1-sol,深海迷航：五号逃生舱、海藻森林与蛇菇洞,PARTIAL,medium,True,223.0,395.0,,0.0,,
7ecd279c-3405-415b-9b10-d213e33876e5,SP3D-169,codex-gpt-6-astra,无主之地 2,BOUND_OBSERVED,long,True,248.0,493.0,,0.0,,
local-20261004-frostgate-v1,SP3D-169,codex-gpt-6.1-sol,无主之地 2,BOUND_OBSERVED,long,True,571.0,757.0,,0.0,,
kimi-20261004-v2,SP3D-169,kimi-k3,无主之地 2,BOUND_OBSERVED,long,True,448.0,347.0,,0.0,,
30b493b2-17af-5c6a-a715-18b094dbbead,SP3D-171,codex-gpt-6-astra,子弹风暴：完全版,BOUND_OBSERVED,medium,True,401.0,805.0,,0.0,,
628d7823-e8ac-4168-8ae9-9a9a8197ed4e,SP3D-171,codex-gpt-6.1-sol,子弹风暴：完全版,BOUND_OBSERVED,medium,True,535.0,1509.0,,0.0,,
kimi-20261006-v2,SP3D-171,kimi-k3,子弹风暴：完全版,BOUND_OBSERVED,medium,True,376.0,480.0,,0.0,,
240cf99e-8411-43b1-9a01-bdd4cab4f293,SP3D-173,codex-gpt-6-astra,完美音浪,BOUND_OBSERVED,long,True,206.0,306.0,,0.0,,
3aa53178-9ac4-5fc1-bcea-be18320fd4f9,SP3D-173,codex-gpt-6.1-sol,完美音浪,BOUND_OBSERVED,long,True,344.0,422.0,,0.0,,
a030ed93-887f-4472-af01-8ca67b237d3e,SP3D-173,kimi-k3,完美音浪,BOUND_OBSERVED,long,True,298.0,0.0,0.8110209601081811,0.21588719565598183,,
a09a0882-82a1-4a9b-ab16-d1375da05d60,SP3D-175,codex-gpt-6-astra,渡神纪：芬尼斯崛起,BOUND_OBSERVED,medium,True,371.0,666.0,0.7593120185712778,0.6374735142770659,,
40b65bfb-f1e5-4a16-af8d-70123944cce2,SP3D-175,codex-gpt-6.1-sol,渡神纪：芬尼斯崛起,BOUND_OBSERVED,medium,True,273.0,715.0,0.7233890701468189,0.6597383378737429,,
3ca60c22-785e-4634-bc39-25301d909241,SP3D-175,kimi-k3,渡神纪：芬尼斯崛起,BOUND_OBSERVED,medium,True,427.0,0.0,0.692989159661487,0.5941378266572495,,
2906502f-2564-49d8-81e6-1ee9ee0b3060,SP3D-177,codex-gpt-6-astra,山羊模拟器 3,BOUND_OBSERVED,short,True,268.0,569.0,0.6323405000145862,0.7732512237486183,,
04ef666d-79b4-41b7-b127-27d41bb3a67b,SP3D-177,codex-gpt-6.1-sol,山羊模拟器 3,BOUND_OBSERVED,short,True,390.0,714.0,0.6966190476190476,0.6631927996210327,,
514e29ce-b99c-49e5-ae82-4b28cbb9478c,SP3D-177,kimi-k3,山羊模拟器 3,BOUND_OBSERVED,short,True,223.0,34.0,,0.0,,
9973f886-1fea-4408-b4bc-715315f2517b,SP3D-180,codex-gpt-6-astra,Bugsnax,PARTIAL,long,True,607.0,1547.0,,0.0,,
b1c8a77f-f601-4a8b-bfe7-f925e3f421c2,SP3D-180,codex-gpt-6.1-sol,Bugsnax,PARTIAL,long,True,171.0,243.0,,0.0,,
715a6a67-7b4e-423b-80ec-e4c9ef707218,SP3D-180,kimi-k3,Bugsnax,PARTIAL,long,True,284.0,86.0,,0.0,,
fb6fe53c-0773-43a1-83aa-69b4d83511f9,SP3D-181,codex-gpt-6-astra,无题大鹅游戏,BOUND_OBSERVED,medium,True,210.0,351.0,0.7408455506307535,0.592441472923021,,
554af008-3970-499d-8376-711a0a3eabcd,SP3D-181,codex-gpt-6.1-sol,无题大鹅游戏,BOUND_OBSERVED,medium,True,230.0,376.0,0.7751709748464125,0.8712909285555578,,
a1cb3a04-989e-4b98-8a41-c20fdd324c50,SP3D-181,kimi-k3,无题大鹅游戏,BOUND_OBSERVED,medium,True,301.0,916.0,0.7819978046103183,0.6440503363160764,,
bb635e32-b9bd-5945-8314-bbba7d560a00,SP3D-182,codex-gpt-6-astra,异星探险家,PARTIAL,medium,True,534.0,1100.0,,0.0,,
9c83faa4-454c-40b6-8e11-e67cec642387,SP3D-182,codex-gpt-6.1-sol,异星探险家,BOUND_OBSERVED,medium,True,648.0,1694.0,,0.0,,
58286908-7f10-419b-854c-a2aa77ddbb52,SP3D-182,kimi-k3,异星探险家,BOUND_OBSERVED,medium,True,522.0,87.0,0.7437113263384451,0.5326741186586414,,
6a8d70a0-5a3a-44a4-a60c-5c0c7a6305db,SP3D-184,codex-gpt-6-astra,过山车之星,BOUND_OBSERVED,short,True,527.0,645.0,,0.0,,
3df12bc7-7ec0-4c28-a784-66d38690ee43,SP3D-184,codex-gpt-6.1-sol,过山车之星,BOUND_OBSERVED,short,True,668.0,794.0,,0.0,,
2c8a7fcc-9b85-4491-85d9-3aea2529028f,SP3D-186,codex-gpt-6-astra,过山车大亨 3：完整版,BOUND_OBSERVED,long,True,601.0,1089.0,,0.0,,
96c10071-a388-4798-9358-1c3098ba8cf0,SP3D-186,codex-gpt-6.1-sol,过山车大亨 3：完整版,BOUND_OBSERVED,long,True,984.0,2112.0,,0.0,,
4c66f5ef-1721-4a26-b84e-ca505d89addb,SP3D-186,kimi-k3,过山车大亨 3：完整版,BOUND_OBSERVED,long,True,247.0,479.0,,0.0,,
a2e2916d-d278-4257-9d33-95110532c85e,SP3D-187,codex-gpt-6-astra,双点校园,BOUND_OBSERVED,short,True,223.0,322.0,0.8480973175296319,0.7236884182013129,,
f3bb4236-3622-4d05-bd11-46b8355cee0f,SP3D-187,codex-gpt-6.1-sol,双点校园,BOUND_OBSERVED,short,True,273.0,481.0,0.8122991788646913,0.6322680160267865,,
e9cc4c91-369a-4be6-b898-883e6dfe72cc,SP3D-188,codex-gpt-6-astra,双点医院,BOUND_OBSERVED,long,True,230.0,454.0,,0.0,,
baa63fc3-b6e5-42fd-95c7-8594e1ceffd1,SP3D-188,codex-gpt-6.1-sol,双点医院,PARTIAL,long,True,524.0,962.0,0.7965384058320861,0.44617008443908324,,
8e83cc9c-d4c9-464f-aef9-449dd730c638,SP3D-192,codex-gpt-6-astra,高压清洗模拟器,BOUND_OBSERVED,short,True,321.0,632.0,,0.0,,
41f80f5c-27ce-4c7a-ab15-6c227282bf21,SP3D-192,codex-gpt-6.1-sol,高压清洗模拟器,BOUND_OBSERVED,short,True,234.0,387.0,,0.0,,
053b4571-1391-4949-b1b7-307b28ceb181,SP3D-193,codex-gpt-6-astra,房产达人 2,BOUND_OBSERVED,long,True,499.0,780.0,,0.0,,
19d5f178-c509-4719-beac-49286e5b33f2,SP3D-197,codex-gpt-6-astra,迪士尼梦幻星谷,BOUND_OBSERVED,long,True,1230.0,2581.0,0.7922622683771127,0.5930085129505525,,
92ab25b6-6cf3-4450-8350-ce8777e9d144,SP3D-197,codex-gpt-6.1-sol,迪士尼梦幻星谷,BOUND_OBSERVED,long,True,1713.0,3185.0,,0.0,,
569e785c-91cd-46b8-955a-73802ace7e6e,SP3D-197,kimi-k3,迪士尼梦幻星谷,BOUND_OBSERVED,long,True,122.0,1970.0,0.6889508888650427,0.6781153356376205,,
85eb0a5e-9733-4a40-a0fa-639409449e5e,SP3D-198,codex-gpt-6-astra,风火轮：释放,BOUND_OBSERVED,long,True,420.0,816.0,,0.0,,
9f20d8f2-6f8d-4c66-9c8a-5db410e6a4b1,SP3D-198,codex-gpt-6.1-sol,风火轮：释放,BOUND_OBSERVED,long,True,507.0,915.0,,0.0,,
0a28f675-7f13-46fc-ae69-f68d252e92ac,SP3D-199,codex-gpt-6-astra,拉力赛艺术,BOUND_OBSERVED,medium,True,973.0,1235.0,,0.0,,
5b8f1492-0b7a-4c12-819d-4fa77544a524,SP3D-199,codex-gpt-6.1-sol,拉力赛艺术,BOUND_OBSERVED,medium,True,288.0,210.0,,0.0,,
steering-20261011-b28559ac,SP3D-200,codex-gpt-6-astra,孤山速降,BOUND_OBSERVED,medium,True,410.0,732.0,,0.0,,
7b45a797-2eb8-44f8-b892-069a2ab45953,SP3D-200,codex-gpt-6.1-sol,孤山速降,BOUND_OBSERVED,medium,True,589.0,805.0,,0.0,,
3178edc8-7190-4b5e-8367-5c9d14a382a3,SP3D-209,codex-gpt-6-astra,打鸭子,BOUND_OBSERVED,short,True,224.0,296.0,,0.0,,
af1db648-6f4a-4c11-bcbb-5de27ed00529,SP3D-209,codex-gpt-6.1-sol,打鸭子,BOUND_OBSERVED,short,True,302.0,563.0,,0.0,,
f64c39fb-7451-472e-963a-36e7f331b178,SP3D-210,codex-gpt-6-astra,荒野枪手,BOUND_OBSERVED,short,True,380.0,419.0,,0.0,,
7dfe4955-204e-4762-9b5e-0c1b38cdfe8f,SP3D-210,codex-gpt-6.1-sol,荒野枪手,BOUND_OBSERVED,short,True,306.0,291.0,,0.0,,
86f6b9b0-9f23-4b45-98ad-ea8456f20220,SP3D-211,codex-gpt-6-astra,太空哈利,BOUND_OBSERVED,short,True,178.0,228.0,,0.0,,
2eddcb55-8b3c-43a7-951f-9d4e68e32b40,SP3D-211,codex-gpt-6.1-sol,太空哈利,BOUND_OBSERVED,short,True,274.0,385.0,,0.0,,
73faace6-de60-4f35-b21f-1128c1fca994,SP3D-212,codex-gpt-6-astra,Lovely Planet,BOUND_OBSERVED,short,True,1132.0,1828.0,,0.0,,
81aec727-a1e4-42c5-a3bf-5e769869e97a,SP3D-212,codex-gpt-6.1-sol,Lovely Planet,BOUND_OBSERVED,short,True,767.0,1570.0,,0.0,,
09ba9f07-47ee-4275-9ee7-7e5df194bf20,SP3D-212,kimi-k3,Lovely Planet,BOUND_OBSERVED,short,True,335.0,53.0,,0.0,,
d0c282c1-d85e-4713-9152-c43d198dbfc3,SP3D-213,codex-gpt-6-astra,燥热,BOUND_OBSERVED,short,True,776.0,1079.0,,0.0,,
01a97161-66a4-4daf-8955-5f3aab832eda,SP3D-213,kimi-k3,燥热,BOUND_OBSERVED,short,True,460.0,94.0,,0.0,,
f228588e-22e6-430d-8774-c6b9b5d0917b,SP3D-214,codex-gpt-6-astra,铁甲飞龙：重制版,BOUND_OBSERVED,short,True,771.0,1741.0,,0.0,,
45641f21-0bb0-47bb-830d-5b4bbcd2c29f,SP3D-214,codex-gpt-6.1-sol,铁甲飞龙：重制版,BOUND_OBSERVED,short,True,108.0,256.0,,0.0,,
6c0fe928-4426-4d74-aecd-0f9b66a373bf,SP3D-214,kimi-k3,铁甲飞龙：重制版,BOUND_OBSERVED,short,True,301.0,68.0,,0.0,,
53a2b53d-a958-4a8a-a0cd-64a62358b5da,SP3D-215,codex-gpt-6-astra,一指神拳,BOUND_OBSERVED,medium,True,253.0,273.0,,0.0,,
bb9a743a-746c-4e53-9b3d-8eadb1184603,SP3D-215,codex-gpt-6.1-sol,一指神拳,BOUND_OBSERVED,medium,True,403.0,185.0,,0.0,,
c7ec3b63-4f04-4726-a44d-b2bce3ab2995,SP3D-216,codex-gpt-6-astra,Divekick,BOUND_OBSERVED,short,True,548.0,421.0,,0.0,,
d2cbcd92-bc23-4a7a-a4a6-3af3da730ae8,SP3D-217,codex-gpt-6-astra,怒之铁拳 4,BOUND_OBSERVED,medium,True,119.0,163.0,,0.0,,
460118e1-1865-4af3-9023-0c1090340b63,SP3D-217,codex-gpt-6.1-sol,怒之铁拳 4,BOUND_OBSERVED,medium,True,78.0,107.0,,0.0,,
157fda80-373b-47df-b4bd-5ed3d1f9f896,SP3D-217,kimi-k3,怒之铁拳 4,BOUND_OBSERVED,medium,True,146.0,88.0,,0.0,,
d7fc5f0e-32d9-4c03-8715-48361b1f66ad,SP3D-222,codex-gpt-6-astra,万圣节大作战,BOUND_OBSERVED,short,True,168.0,187.0,,0.0,,
2e65a219-260a-4773-9e67-703c672ac08b,SP3D-222,codex-gpt-6.1-sol,万圣节大作战,BOUND_OBSERVED,short,True,260.0,183.0,,0.0,,
86b6d820-566e-4a4f-bd2a-12c9fa955b59,SP3D-222,kimi-k3,万圣节大作战,PARTIAL,short,True,304.0,0.0,,0.0,,
be3d4b1c-5c1a-473c-9f6e-53dd9b1d2a01,SP3D-223,codex-gpt-6-astra,猫咪斗恶龙,BOUND_OBSERVED,medium,True,83.0,67.0,,0.0,,
86020bdb-15ba-49cb-af96-50e336bcbcc2,SP3D-223,codex-gpt-6.1-sol,猫咪斗恶龙,BOUND_OBSERVED,medium,True,49.0,52.0,,0.0,,
737408fb-85b7-4a2e-af95-98a92afe65c2,SP3D-223,kimi-k3,猫咪斗恶龙,BOUND_OBSERVED,medium,True,107.0,0.0,,0.0,,
a664b2de-fa3e-4201-a4a0-f03d2836f352,SP3D-232,codex-gpt-6-astra,MewnBase,PARTIAL,short,True,377.0,686.0,,0.0,,
ff5acaa7-bfe8-4807-af90-3fe676107dde,SP3D-232,codex-gpt-6.1-sol,MewnBase,PARTIAL,short,True,236.0,334.0,,0.0,,
22887fe9-c764-4b7a-8f10-8398afdb2eae,SP3D-232,kimi-k3,MewnBase,PARTIAL,short,True,203.0,137.0,,0.0,,
f9824112-fc34-4278-a5d6-147c300f4982,SP3D-233,codex-gpt-6-astra,洪潮之焰,PARTIAL,short,True,156.0,375.0,,0.0,,
a3c8d587-bc79-44af-94cc-87b76a877529,SP3D-233,codex-gpt-6.1-sol,洪潮之焰,PARTIAL,short,True,226.0,314.0,,0.0,,
ea613759-a1bb-44a6-95cc-008aa2aff5f3,SP3D-233,kimi-k3,洪潮之焰,PARTIAL,short,True,172.0,1340.0,,0.0,,
8e78d2c7-e81c-49bc-accd-408a1a7759c6,SP3D-234,codex-gpt-6-astra,60 秒！重制版,PARTIAL,medium,True,350.0,550.0,,0.0,,
d8bbab4e-1332-4c73-8076-ff6ed846d48b,SP3D-234,codex-gpt-6.1-sol,60 秒！重制版,PARTIAL,medium,True,519.0,1003.0,,0.0,,
3329404c-2b93-46ac-a4d3-293d6703ad51,SP3D-234,kimi-k3,60 秒！重制版,PARTIAL,medium,True,173.0,84.0,,0.0,,
f5f79a24-7d80-4450-b00f-9896525d07d7,SP3D-238,codex-gpt-6-astra,铁肺,PARTIAL,short,True,154.0,231.0,,0.0,,
dba5d07a-4071-475d-93dc-e30108296394,SP3D-238,codex-gpt-6.1-sol,铁肺,PARTIAL,short,True,364.0,629.0,,0.0,,
7cd3bf2d-ce5b-4ef6-b1f6-963ae61021d1,SP3D-238,kimi-k3,铁肺,PARTIAL,short,True,145.0,753.0,,0.0,,
f4c06edf-7d7e-4ae5-ab6d-07035aece1c9,SP3D-239,codex-gpt-6-astra,返校,PARTIAL,medium,True,230.0,282.0,,0.0,,
07599f82-d8a4-4ff6-8424-8840783d5d9b,SP3D-239,codex-gpt-6.1-sol,返校,PARTIAL,medium,True,433.0,783.0,,0.0,,
e592fa55-2518-4654-ad6b-1016d1b81635,SP3D-239,kimi-k3,返校,PARTIAL,medium,True,95.0,619.0,,0.0,,
611b8b5a-1bed-4004-ac8e-436477fe2818,SP3D-254,kimi-k3,游戏开发大亨,BOUND_OBSERVED,short,True,219.0,155.0,,0.0,,
24c44246-8486-4ef4-9952-4107b446cd0c,SP3D-255,kimi-k3,柠檬蛋糕,BOUND_OBSERVED,short,True,301.0,593.0,,0.0,,


==> analysis/data/selected-late-rows.csv <==
cohort,review,scope,period,metric,configuration_id,n_all,n_valid,n_bound,n_NA,macro_conditional_point,lower,upper,macro_adjudicable_coverage,macro_read_coverage,macro_raw_read_coverage,ratio_of_macro_class_proportions,source_quarantined_n,expanded_A_total,expanded_D_total,expanded_U_total
long,consensus,root,q4,LGR,codex-gpt-6-astra,23,23,23,0,1.0,0.9347826086956522,1.0,0.9347826086956522,1.0,1.0,1.0,0,2005.875,0.0,100.125
long,consensus,root,q4,LPA0,codex-gpt-6-astra,23,22,23,0,1.0,0.8804347826086957,1.0,0.8804347826086957,1.0,1.0,1.0,0,1880.0,0.0,226.0
long,consensus,root,q4,LGR,codex-gpt-6.1-sol,16,16,16,0,1.0,0.921875,1.0,0.921875,1.0,1.0,1.0,0,2081.125,0.0,162.875
long,consensus,root,q4,LPA0,codex-gpt-6.1-sol,16,15,16,0,0.9144444444444445,0.8359375,0.9375,0.8984375,1.0,1.0,0.9304347826086956,0,1765.125,138.25,340.625
long,consensus,root,q4,LGR,kimi-k3,13,12,13,0,0.9623015873015873,0.6923076923076923,0.9711538461538461,0.7211538461538461,0.9230769230769231,1.0,0.96,1,675.875,37.25,249.875
long,consensus,root,q4,LPA0,kimi-k3,13,12,13,0,0.9861111111111112,0.8076923076923077,0.9903846153846154,0.8173076923076923,0.9230769230769231,1.0,0.9882352941176471,1,874.625,8.5,79.875


==> figure_sources/benchmark-distribution/data.csv <==
category,source_category,existing,added,total,easy,medium,difficult
First-/third-person shooters,第一 / 第三人称射击,12,6,18,3,3,12
Action / melee combat,动作 / 近战战斗,15,3,18,3,3,12
Action-adventure,动作冒险,25,1,26,3,4,19
Role-playing,角色扮演,5,5,10,3,3,4
Platforming,平台跳跃,44,2,46,3,23,20
Puzzle / exploration,解谜 / 探索,18,3,21,3,8,10
Survival / crafting,生存 / 制造,3,6,9,3,3,3
Horror / survival horror,恐怖 / 生存恐怖,4,6,10,3,3,4
Racing / driving,赛车 / 驾驶,12,4,16,3,3,10
Sports,体育竞技,6,6,12,3,3,6
Simulation / management,模拟经营,17,6,23,3,3,17
Strategy / tactics,策略 / 战术,18,2,20,3,6,11
Roguelike / roguelite,Roguelike / Roguelite,0,9,9,3,3,3
Sandbox / building,沙盒 / 建造,8,4,12,3,3,6


==> figure_sources/benchmark-distribution/requirements.txt <==
pubfig==0.3.0
matplotlib==3.11.2
numpy==2.5.4


==> figures/framework-v7.tikz <==
% Figure 1 v7: shared-agent routing, input note, browser loop and web comparison.
\begingroup
\definecolor{gaInk}{HTML}{263B4B}
\definecolor{gaBlue}{HTML}{176BA0}
\definecolor{gaTeal}{HTML}{13786B}
\definecolor{gaAmber}{HTML}{8B601F}
\definecolor{gaBlueBg}{HTML}{F2F6FA}
\definecolor{gaTealBg}{HTML}{EFF7F3}
\definecolor{gaWarmBg}{HTML}{FBF6EC}
\definecolor{gaLine}{HTML}{D7E0E6}
\definecolor{gaFail}{HTML}{A63A3A}
\definecolor{gaFailBg}{HTML}{FCF1F0}
\definecolor{gaNote}{HTML}{FFF2AC}
\newdimen\gaDimA \newdimen\gaDimB \newdimen\gaDimC \newdimen\gaDimD
\def\gaBounds#1{%
 \pgfextractx{\gaDimA}{\pgfpointanchor{#1}{west}}%
 \pgfextractx{\gaDimB}{\pgfpointanchor{#1}{east}}%
 \pgfextracty{\gaDimC}{\pgfpointanchor{#1}{south}}%
 \pgfextracty{\gaDimD}{\pgfpointanchor{#1}{north}}%
 \typeout{GA-BOX #1: left=\the\gaDimA; right=\the\gaDimB; bottom=\the\gaDimC; top=\the\gaDimD}}
\def\gaVGap#1#2#3{%
 \pgfextracty{\gaDimA}{\pgfpointanchor{#2}{south}}%
 \pgfextracty{\gaDimB}{\pgfpointanchor{#3}{north}}%
 \gaDimC=\gaDimA\advance\gaDimC by -\gaDimB
 \typeout{GA-GAP #1=\the\gaDimC}}
\begin{tikzpicture}[
 x=1cm,y=1cm,>=Stealth,
 every node/.style={font=\fontfamily{phv}\selectfont\fontsize{9}{10.2}\selectfont,text=gaInk,align=center,inner sep=0pt,outer sep=0pt},
 title/.style={font=\fontfamily{phv}\selectfont\bfseries\fontsize{10}{11.3}\selectfont},
 strong/.style={font=\fontfamily{phv}\selectfont\bfseries\fontsize{9}{10.2}\selectfont},
 aux/.style={font=\fontfamily{phv}\selectfont\fontsize{8.5}{9.8}\selectfont},
 small/.style={font=\fontfamily{phv}\selectfont\fontsize{8}{9.3}\selectfont},
 flow/.style={->,draw=gaInk!68,line width=.65pt,rounded corners=2pt},
 source/.style={->,draw=gaTeal,line width=.75pt,rounded corners=2pt},
 feedback/.style={->,draw=gaBlue!80,line width=.65pt,rounded corners=3pt},
 link/.style={draw=gaAmber!60,line width=.6pt,dash pattern=on 2.5pt off 2pt},
 card/.style={fill=white,draw=gaLine,line width=.55pt,rounded corners=4pt}
]
\path[use as bounding box] (0,0) rectangle (13.7,17);
% A: one generation section, with implementation branches and a browser loop.
\fill[gaBlueBg,rounded corners=7pt] (.15,8.18) rectangle (13.55,17);
\node[title,anchor=west,text=gaBlue] (titleA) at (.4,16.75) {A\quad Fully automated game generation};
\node[small,anchor=east,text=gaBlue] (configTitle) at (13.25,16.75) {Harness + model examples: same agent};
\filldraw[card,rounded corners=9pt] (.4,15.88) rectangle (13.3,16.47);
\node (codexImage) at (.77,16.175) {\includegraphics[height=.34cm,width=.34cm,keepaspectratio]{figures/assets/logos/codex.png}};
\node[aux,anchor=west] (codexLabel) at (1.08,16.175) {Codex + GPT};
\node (claudeImage) at (3.58,16.175) {\includegraphics[height=.34cm,width=.34cm,keepaspectratio]{figures/assets/logos/zai.jpg}};
\node[aux,anchor=west] (Zcode + Glm) at (3.89,16.175) {Zcode + Glm};
\node (kimiImage) at (7.52,16.175) {\includegraphics[height=.34cm,width=.34cm,keepaspectratio]{figures/assets/logos/kimi.png}};
\node[aux,anchor=west] (kimiLabel) at (7.83,16.175) {Kimi CLI + Kimi};
\node (piQwenImage) at (10.85,16.175) {\includegraphics[height=.32cm,width=.32cm,keepaspectratio]{figures/assets/logos/pi.pdf}\hspace{1mm}\includegraphics[height=.32cm,width=.32cm,keepaspectratio]{figures/assets/logos/qwen.png}};
\node[aux,anchor=west] (piQwenLabel) at (11.40,16.175) {Pi + Qwen};
\draw[flow,draw=gaBlue] (4.12,15.88)--(4.12,15.61);
\draw[flow,draw=gaBlue] (7.10,15.88)--(7.10,15.61);
% Four short input paragraphs, rather than an unreadable miniature prompt.
\fill[gaAmber!10,rounded corners=2pt] (.45,10.00) rectangle (3.04,15.53);
\filldraw[fill=gaNote,draw=gaAmber!30,line width=.55pt]
 (.4,10.05)--(2.99,10.05)--(2.99,15.25)--(2.66,15.58)--(.4,15.58)--cycle;
\filldraw[fill=gaNote!65!gaAmber,draw=gaAmber!30,line width=.4pt]
 (2.66,15.58)--(2.66,15.25)--(2.99,15.25)--cycle;
\node[strong,text=gaAmber] (inputTitle) at (1.58,15.27) {Borderlands};
\node[small,text=gaAmber] (inputCaption) at (1.695,14.93) {Input format};
\node[font=\fontfamily{phv}\selectfont\fontsize{7.7}{9.0}\selectfont,align=left,anchor=north west,text width=2.22cm] (inputParagraphs) at (.58,14.56)
 {\raggedright\textbf{Role \& goal}\\Player, goal,\\completion.\\[2pt]
  \textbf{Experience}\\Loop, input,\\style, refs.\\[2pt]
  \textbf{Design \& rules}\\States, values.\\[2pt]
  \textbf{Delivery}\\Local build;\\Given / Action;\\Expected /\\Evidence.};
% Plan has four concrete deliverables.
\node[strong,text=gaBlue] (planTitle) at (4.12,15.37) {Plan};
\node (planImage) at (4.12,14.75) {\includegraphics[height=.65cm]{figures/assets/plan-kit.png}};
\node[aux,text width=1.75cm] (planGameplay) at (4.12,13.95) {Gameplay\\\& states};
\node[aux,text width=1.75cm] (planControls) at (4.12,13.13) {Controls\\\& scene};
\node[aux,text width=1.75cm] (planAssets) at (4.12,12.31) {Asset list};
\node[aux,text width=1.75cm] (planValidation) at (4.12,11.49) {Validation\\plan};
\draw[flow] (2.99,13.95)--(3.18,13.95);
\draw[flow] (5.03,13.95)--(5.29,13.95)--(5.29,14.36)--(5.52,14.36);
\draw[flow] (5.29,13.95)--(5.29,12.04)--(5.52,12.04);
% Code and asset work are parallel implementation objects.
\node[strong,text=gaBlue] (implementationTitle) at (7.10,15.37) {Implementation};
\filldraw[card] (5.55,13.70) rectangle (8.70,15.08);
\node[strong] (codeTitle) at (7.125,14.84) {Code};
\node (codeImage) at (6.13,14.20) {\includegraphics[height=.68cm]{figures/assets/code-probe.png}};
\node[aux,align=left,anchor=west,text width=1.70cm] (codeText) at (6.64,14.20) {Game logic\\UI + input};
\filldraw[card] (5.55,9.95) rectangle (8.70,13.45);
\node[strong] (assetsTitle) at (7.125,13.20) {Assets};
\node[small,text=gaInk!80,text width=2.9cm] (assetTools) at (7.125,12.65) {Meshy: mesh, texture\\Three.js: assembly};
\node[anchor=north,minimum height=1.3cm] (vehicleImage) at (6.36,12.16) {\includegraphics[height=1.30cm,width=1.43cm,keepaspectratio]{figures/assets/v6/vehicle-render.png}};
\node[anchor=north,minimum height=1.3cm] (enemyImage) at (7.93,12.16) {\includegraphics[height=1.30cm,width=1.30cm,keepaspectratio]{figures/assets/v6/enemy-preview.png}};
\node[small,anchor=north,text width=1.3cm] (vehicleLabel) at ([yshift=-1.5mm]vehicleImage.south) {GLB\\vehicle};
\node[small,anchor=north,text width=1.3cm] (enemyLabel) at ([yshift=-1.5mm]enemyImage.south) {Meshy\\enemy};
% Automatic gameplay is evidence gathering; source edits belong to the agent.
\filldraw[card] (9.05,10.45) rectangle (13.30,15.58);
\node[font=\fontfamily{phv}\selectfont\bfseries\fontsize{8.5}{9.6}\selectfont,text=gaBlue] (browserTitle) at (11.175,15.34) {Autonomous browser loop};
\node[font=\fontfamily{phv}\selectfont\fontsize{7.5}{9}\selectfont,text width=1.48cm] (actText) at (10.24,14.48) {{\bfseries\fontsize{8.2}{9.4}\selectfont Launch}\\Keys/mouse\\Move/shoot};
\node[font=\fontfamily{phv}\selectfont\fontsize{7.5}{9}\selectfont,text width=1.48cm] (observeText) at (12.10,14.48) {{\bfseries\fontsize{8.2}{9.4}\selectfont Observe}\\Screen/state\\Console/net};
\node (browserImage) at (11.175,13.11) {\includegraphics[height=1.32cm,width=3.10cm,keepaspectratio]{figures/assets/v6/browser-play.png}};
\node[font=\fontfamily{phv}\selectfont\fontsize{7.3}{8.5}\selectfont,text=gaInk!75] (browserContext) at (11.175,10.70) {Real-time browser / sim-time API};
\node[font=\fontfamily{phv}\selectfont\fontsize{7.5}{9}\selectfont,text width=1.48cm] (retestText) at (10.24,11.48) {{\bfseries\fontsize{8.2}{9.4}\selectfont Re-test}\\Replay\\Regressions};
\node[font=\fontfamily{phv}\selectfont\fontsize{7.5}{9}\selectfont,text width=1.48cm] (editText) at (12.10,11.48) {{\bfseries\fontsize{8.2}{9.4}\selectfont Agent edit}\\Fix code\\and assets};
\draw[feedback] ([xshift=.06cm]actText.east)--([xshift=-.06cm]observeText.west);
\draw[feedback] ([xshift=.07cm]observeText.east)--(13.08,14.48)--(13.08,11.48)--([xshift=.07cm]editText.east);
\draw[feedback] ([xshift=-.06cm]editText.west)--([xshift=.06cm]retestText.east);
\draw[feedback] ([xshift=-.07cm]retestText.west)--(9.28,11.48)--(9.28,14.48)--([xshift=-.07cm]actText.west);
\draw[flow] (8.70,14.20)--(8.87,14.20)--(8.87,15.07)--(10.24,15.07)--([yshift=.07cm]actText.north);
\draw[flow] (8.70,12.04)--(8.87,12.04)--(8.87,14.20);
% Development outputs are distinct from the browser play loop.
\draw[flow,draw=gaBlue] (11.175,10.45)--(11.175,9.95)--(5.82,9.95)--(5.82,9.84);
\node[strong,text=gaBlue] (trajectoryTitle) at (2.60,9.62) {Long-horizon play};
\node[small,text width=4.40cm] (trajectoryText) at (2.60,9.01) {Chest $\to$ equip $\to$ fight $\to$ checkpoint\\$\to$ failure/retry $\to$ extraction};
\node (gateImage) at (5.82,9.48) {\begin{tikzpicture}[x=1cm,y=1cm]
 \path[use as bounding box] (0,0) rectangle (.96,.66);
 \filldraw[fill=white,draw=gaInk!50,rounded corners=2pt,line width=.6pt] (.01,.01) rectangle (.95,.65);
 \draw[gaTeal,line width=1.2pt,line cap=round] (.23,.30)--(.40,.15)--(.76,.50);
\end{tikzpicture}};
\node[small,anchor=north,text width=1.95cm] (gateLabel) at ([yshift=-1.7mm]gateImage.south) {Build/startup\\validation};
\node (gameImage) at (8.37,9.48) {\includegraphics[height=.70cm]{figures/assets/game-scene.png}};
\node[strong,anchor=north,text width=2.8cm] (gameLabel) at ([yshift=-1.7mm]gameImage.south) {Game + source\\{\fontsize{8}{9.3}\selectfont Local assets}};
% Vector browser chrome with two different game contexts; conceptual UI.
\node (compareImage) at (11.49,9.28) {\begin{tikzpicture}[x=1cm,y=1cm]
 \path[use as bounding box] (0,0) rectangle (2.70,1.02);
 \filldraw[fill=white,draw=gaInk!65,rounded corners=2pt,line width=.55pt] (0,0) rectangle (2.70,1.02);
 \fill[gaLine] (.02,.83) rectangle (2.68,1.00);
 \foreach \x in {.12,.23,.34}{\fill[gaInk!40] (\x,.925) circle (.025);}
 \fill[white,rounded corners=1pt] (.50,.875) rectangle (2.49,.975);
 \fill[gaBlue!12] (.09,.18) rectangle (1.29,.78);
 \fill[gaTeal!12] (1.41,.18) rectangle (2.61,.78);
 \node at (.69,.48) {\includegraphics[width=1.19cm,height=.59cm,keepaspectratio]{figures/assets/v6/browser-play.png}};
 \node at (2.01,.48) {\includegraphics[width=1.18cm,height=.59cm,keepaspectratio]{figures/assets/game-scene.png}};
 \fill[gaBlue!65,rounded corners=1pt] (.46,.06) rectangle (.92,.13);
 \fill[gaTeal!65,rounded corners=1pt] (1.78,.06) rectangle (2.24,.13);
\end{tikzpicture}};
\node[small,anchor=north,text width=2.8cm] (compareLabel) at ([yshift=-1.7mm]compareImage.south) {Publish \& compare};
\draw[flow] ([xshift=.10cm]gateImage.east)--([xshift=-.10cm]gameImage.west);
\draw[flow] ([xshift=.10cm]gameImage.east)--([xshift=-.10cm]compareImage.west);
% B: frozen shared scope then candidate-specific execution and scoring.
\fill[gaTealBg,rounded corners=7pt] (.15,.05) rectangle (13.55,7.92);
\node[title,anchor=west,text=gaTeal] (titleB) at (.4,7.67) {B\quad Specification-grounded independent evaluation};
\node[small,anchor=east,text=gaTeal] (protocolLabel) at (13.25,7.67) {subitem-equal-v1};
\fill[white,rounded corners=4pt] (.4,6.13) rectangle (13.3,7.31);
\node[text width=2.10cm] (humanText) at (1.70,6.87) {Human\\criteria};
\node[text width=2.28cm] (freezeText) at (4.74,6.87) {Freeze scope\\{\fontsize{8}{9.3}\selectfont Nonvisual scope}};
\node[text width=2.45cm] (decomposeText) at (7.95,6.87) {Agent-made\\subitems};
\node[text width=2.50cm] (rubricText) at (11.34,6.87) {Shared rubric\\{\fontsize{8}{9.3}\selectfont Before candidates}};
\foreach \a/\b in {humanText/freezeText,freezeText/decomposeText,decomposeText/rubricText}{\draw[flow] ([xshift=.08cm]\a.east)--([xshift=-.08cm]\b.west);}
\node[small,text=gaTeal] (frozenFields) at (6.83,6.35) {Frozen subitems: ID \quad source quote \quad required behavior};
\draw[flow,draw=gaAmber!80] (.4,13.4)--(.07,13.4)--(.07,6.87)--(.58,6.87);
% Source is the artifact's code; it enters adaptation only.
\draw[source] (gameLabel.south)--(8.37,8.10)--(13.62,8.10)--(13.62,5.95)--(1.65,5.95)--(1.65,5.72);
\node[small,text=gaTeal,fill=gaTealBg,inner xsep=3pt] (candidateSourceLabel) at (11.46,5.95) {Candidate source};
\draw[source] (11.34,6.13)--(11.34,6.04)--(4.21,6.04)--(4.21,5.72);
% Five leaf objects: no nested container bounds are exported as collisions.
\foreach \x in {1.65,4.21,6.77,9.33,11.89}{
 \filldraw[card] (\x-1.20,4.42) rectangle (\x+1.20,5.70);
}
\node[small,text width=2.22cm] (apiText) at (1.65,5.06)
 {{\bfseries\fontsize{9}{10.2}\selectfont API index}\\Entry + state\\Tick + build};
\node[small,text width=2.22cm] (probeText) at (4.21,5.06)
 {{\bfseries\fontsize{9}{10.2}\selectfont Generate}\\probe.ts\\test-plan.json};
\node[small,text width=2.22cm] (validateText) at (6.77,5.06)
 {{\bfseries\fontsize{9}{10.2}\selectfont Validate}\\Coverage\\Syntax};
\node[small,text width=2.22cm] (executeText) at (9.33,5.06)
 {{\bfseries\fontsize{9}{10.2}\selectfont Execute}\\Logic / headless\\native driver};
\node[small,text width=2.22cm] (evidenceText) at (11.89,5.06)
 {{\bfseries\fontsize{9}{10.2}\selectfont Evidence}\\Actual / expected\\Tolerance/status};
\foreach \x in {1.65,4.21,6.77,9.33}{\draw[flow] (\x+1.21,5.06)--(\x+1.34,5.06);}
\node[small,text=gaTeal,anchor=west] (workerLabel) at (.54,4.17) {Candidate-adapted probes; worker-owned execution evidence};
\draw[source] (11.89,4.42)--(11.89,4.03);
% Concise endpoint; detailed scoring rules remain in the manuscript.
\filldraw[fill=white,draw=gaTeal!30,rounded corners=4pt,line width=.6pt] (.4,2.92) rectangle (13.3,4.00);
\node[strong,text=gaTeal] (criteriaLabel) at (4.55,3.46) {Criteria};
\node[strong,text=gaTeal] (scoreLabel) at (9.15,3.46) {Score};
% Compact inset: selected historical assertions and one clearly synthetic failure.
\filldraw[fill=gaWarmBg,draw=gaAmber!40,line width=.6pt,rounded corners=4pt] (.4,.22) rectangle (13.3,2.84);
\node[strong,anchor=west,text=gaAmber] (exampleTitle) at (.60,2.60) {League of Legends: Garen Lv.\ 2 = 1.7 HP/s};
\node[small,anchor=east,text=gaInk!75] (exampleKinds) at (13.08,2.60) {Historical A/B; mock C};
\node[small,anchor=west] (exampleScene) at (.60,2.22) {Same target: below max HP, outside fountain, no other healing.};
\foreach \y in {1.77,1.16}{
 \filldraw[fill=white,draw=gaLine,line width=.45pt,rounded corners=2pt] (.57,\y-.245) rectangle (13.11,\y+.245);
}
\filldraw[fill=gaFailBg,draw=gaFail!25,line width=.45pt,rounded corners=2pt] (.57,.34) rectangle (13.11,.84);
\node[strong,text=gaTeal] (caseAId) at (.80,1.77) {A};
\node[small,anchor=west] (caseACode) at (1.09,1.77) {\texttt{GameEngine.step()} $\times$ 60};
\node[small,anchor=west] (caseAValue) at (7.15,1.77) {1.7000 HP / 1 s $\to$ 1.7 HP/s};
\node[small,text=gaTeal,anchor=east] (caseAStatus) at (12.91,1.77) {\textbf{PASS}};
\node[strong,text=gaTeal] (caseBId) at (.80,1.16) {B};
\node[small,anchor=west] (caseBCode) at (1.09,1.16) {\texttt{advance(1/60); getSnapshot()}};
\node[small,anchor=west] (caseBValue) at (7.15,1.16) {$\Delta$HP 0.02833 $\to$ $\approx$1.7 HP/s};
\node[small,text=gaTeal,anchor=east] (caseBStatus) at (12.91,1.16) {\textbf{PASS}};
\node[strong,text=gaFail] (caseCId) at (.80,.59) {C};
\node[small,anchor=west] (caseCCode) at (1.09,.59) {\textbf{Illustrative failure:} simulate 1 s (mock)};
\node[small,anchor=west] (caseCValue) at (7.15,.59) {1.0 HP / 1 s $\to$ 1.0 $<$ 1.7 HP/s};
\node[small,text=gaFail,anchor=east] (caseCStatus) at (12.91,.59) {\textbf{FAIL}};
% Leaf bounds and selected clearances support repeatable visual QA.
\foreach \n in {titleA,configTitle,codexImage,codexLabel,claudeImage,claudeLabel,kimiImage,kimiLabel,piQwenImage,piQwenLabel,inputTitle,inputCaption,inputParagraphs,planTitle,planImage,planGameplay,planControls,planAssets,planValidation,implementationTitle,codeTitle,codeImage,codeText,assetsTitle,assetTools,vehicleImage,enemyImage,vehicleLabel,enemyLabel,browserTitle,actText,observeText,browserImage,browserContext,retestText,editText,trajectoryTitle,trajectoryText,gateImage,gateLabel,gameImage,gameLabel,compareImage,compareLabel,titleB,protocolLabel,humanText,freezeText,decomposeText,rubricText,frozenFields,candidateSourceLabel,apiText,probeText,validateText,executeText,evidenceText,workerLabel,criteriaLabel,scoreLabel,exampleTitle,exampleKinds,exampleScene,caseAId,caseACode,caseAValue,caseAStatus,caseBId,caseBCode,caseBValue,caseBStatus,caseCId,caseCCode,caseCValue,caseCStatus}{\gaBounds{\n}}
\gaVGap{Vehicle}{vehicleImage}{vehicleLabel}
\gaVGap{Enemy}{enemyImage}{enemyLabel}
\gaVGap{Gate}{gateImage}{gateLabel}
\gaVGap{Game}{gameImage}{gameLabel}
\gaVGap{Compare}{compareImage}{compareLabel}
\end{tikzpicture}
\endgroup


==> figures/retrospective-cases.tikz <==
% Editable evidence schematic, not a screenshot or new gameplay experiment.
\begin{tikzpicture}[x=1cm,y=1cm,font=\sffamily\footnotesize,
  casenode/.style={draw=black!22,fill=white,rounded corners=2pt,align=center,
    text width=3.72cm,minimum height=.48cm,inner sep=3pt},
  caselink/.style={-{Latex[length=1.6mm]},draw=black!45,line width=.55pt}]
\definecolor{caseTeal}{HTML}{25867D}
\definecolor{casePurple}{HTML}{7964A8}
\definecolor{caseAmber}{HTML}{A86B2D}
\foreach \x/\c in {0/caseTeal,4.65/casePurple,9.30/caseAmber}{
  \filldraw[fill=\c!5,draw=\c!35,rounded corners=3pt] (\x,0.25) rectangle +(4.45,-5.75);
  \fill[\c,rounded corners=2pt] (\x,0.25) rectangle +(4.45,-.08);
}
\node[align=center,text width=4cm,font=\sffamily\small\bfseries] at (2.225,-.22) {Connected gameplay};
\node[align=center,text width=4cm,font=\sffamily\small\bfseries] at (6.875,-.22) {3D interaction};
\node[align=center,text width=4cm,font=\sffamily\small\bfseries] at (11.525,-.22) {Visible but stalled};
\node[align=center,text width=4.1cm,font=\sffamily\scriptsize] at (2.225,-.67) {Kimi / SP3D-073\\Pok\'emon Quest};
\node[align=center,text width=4.1cm,font=\sffamily\scriptsize] at (6.875,-.67) {Sol / SP3D-139\\Paris rooftops and courtyard};
\node[align=center,text width=4.1cm,font=\sffamily\scriptsize] at (11.525,-.67) {Astra / SP3D-233\\The Flame in the Flood};
\foreach \x in {2.225,6.875,11.525}{
  \node[font=\sffamily\scriptsize\bfseries,text=black!65] at (\x,-1.10) {REPORTED OBSERVATIONS};
}
\node[casenode] (a1) at (2.225,-1.55) {Stage victory};
\node[casenode] (a2) at (2.225,-2.12) {Return to camp};
\node[casenode] (a3) at (2.225,-2.69) {Equip reward stone};
\node[casenode] (a4) at (2.225,-3.26) {Attack value changes};
\node[casenode] (a5) at (2.225,-3.83) {Enter next-stage combat};
\foreach \a/\b in {a1/a2,a2/a3,a3/a4,a4/a5}{\draw[caselink] (\a) -- (\b);}
\node[casenode] (b1) at (6.875,-1.55) {Normal Space input};
\node[casenode] (b2) at (6.875,-2.28) {Rooftop climbing};
\node[casenode] (b3) at (6.875,-3.01) {Landing progress};
\draw[caselink] (b1) -- (b2); \draw[caselink] (b2) -- (b3);
\node[align=center,text width=3.8cm,font=\sffamily\scriptsize,text=black!65] at (6.875,-3.78) {Replay waiting was corrected;\\this is not an agent repair result.};
\node[casenode] (c1) at (11.525,-1.55) {Scene appears};
\node[casenode,draw=caseAmber!75,fill=caseAmber!7] (c2) at (11.525,-2.28) {Recurrent RangeError};
\node[casenode,draw=caseAmber!75,fill=caseAmber!7] (c3) at (11.525,-3.10) {Clock and raft movement stall};
\draw[caselink] (c1) -- (c2); \draw[caselink] (c2) -- (c3);
\node[align=center,text width=3.8cm,font=\sffamily\scriptsize,text=black!65] at (11.525,-3.86) {Reproduced in fresh environments\\and on refresh.};
\foreach \x in {0,4.65,9.30}{\draw[black!18,dashed] (\x+.18,-4.30) -- (\x+4.27,-4.30);}
\node[align=center,text width=3.95cm,font=\sffamily\scriptsize] at (2.225,-4.87) {\textbf{NOT ESTABLISHED}\\Cooking and the full campaign};
\node[align=center,text width=3.95cm,font=\sffamily\scriptsize] at (6.875,-4.87) {\textbf{NOT ESTABLISHED}\\Assassination and escape};
\node[align=center,text width=3.95cm,font=\sffamily\scriptsize] at (11.525,-4.87) {\textbf{SCOPE LIMIT}\\Reference-protocol defect; historical\\whole-game failure not established};
\end{tikzpicture}

